Robotic Long-Horizon Manipulation with Bayesian Non-parametric Skill Priors

Long-horizon manipulation under sparse rewards remains challenging for reinforcement learning due to delayed feedback and inefficient exploration. Existing skill-based approaches often assume a fixed parametric prior (e.g., a single Gaussian), limiting their ability to capture diverse and multi-modal skill structures required for complex tasks. We propose a Bayesian non-parametric skill prior that models temporally extended skills in a structured latent space using a Dirichlet Process Mixture, enabling adaptive skill discovery without predefining the number of components. Integrated into a hierarchical RL framework, the learned prior guides high-level skill selection while a pretrained decoder generates temporally abstracted actions, improving exploration efficiency in sparse-reward settings. Experiments on Franka Kitchen, LIBERO-Long, Meta-World, and a real robot demonstrate consistent gains in long-horizon manipulation, achieving over 0.8 success rate within 1.5M steps, whereas SAC fails to converge even after 5M steps ($<$0.1). Compared to a single-Gaussian prior baseline, our model yields an average improvement of 21.8\%.

==> data/helios_mean_std_success.csv <==
step,mean,std,upper,lower
100010,0.24666666660000003,0.32632064357483426,0.5729873101748343,-0.07965397697483423
110011,0.35999999994,0.3881526199648381,0.7481526199048381,-0.028152620024838093
120012,0.45333333326,0.42013615469448,0.87346948795448,0.033197178565520014
130013,0.58666666658,0.45625704791153987,1.0429237144915398,0.13040961866846013
140014,0.7533333332600001,0.5009784074615357,1.2543117407215356,0.2523549257984644
150015,0.93333333326,0.4860712875817228,1.4194046208417228,0.4472620456782772
160016,1.09999999994,0.45190648669317535,1.5519064866331753,0.6480935132468247
170017,1.29999999994,0.45190648669317535,1.7519064866331755,0.8480935132468247
180018,1.4666666666200001,0.47351420402965927,1.9401808706496593,0.9931524625903408
190019,1.6599999999400001,0.4708776837016365,2.1308776836416365,1.1891223162383637
200020,1.8399999999400003,0.5051367808277918,2.345136780767792,1.3348632191122085
210021,1.9599999999200002,0.4649125217742719,2.424912521694272,1.4950874781457282
220022,2.09999999994,0.4085288753991845,2.5085288753391843,1.6914711245408156
230023,2.17999999994,0.3654614699869607,2.545461469926961,1.8145385299530394
240027,2.3066666666,0.30583299060187347,2.6124996572018735,2.0008336759981264
250028,2.3666666666,0.3467032058610855,2.7133698724610857,2.0199634607389143
260037,2.4666666666,0.34670320586108544,2.8133698724610854,2.119963460738915
270038,2.5466666665999997,0.3914245654110812,2.938091232011081,2.1552421011889185
280046,2.63333333328,0.38472396794881997,3.01805730122882,2.24860936533118
290047,2.6799999999599997,0.37371337861174775,3.0537133785717474,2.306286621348252
300048,2.70666666662,0.34616979352950494,3.052836460149505,2.360496873090495
310049,2.7533333333,0.3394691960728338,3.092802529372834,2.4138641372271663
320050,2.7733333333,0.2947478365228381,3.0680811698228383,2.478585496777162
330050,2.8333333333200006,0.25823299935126265,3.0915663326712632,2.575100333968738
340053,2.8333333333199997,0.32894367746991743,3.162277010789917,2.5043896558500824
350054,2.87333333332,0.28807346221070534,3.1614067955307057,2.5852598711092947
360055,2.89333333332,0.3092245957447198,3.20255792906472,2.5841087375752805
370056,2.9333333333200002,0.30922459574471983,3.24255792906472,2.6241087375752805
380057,2.9533333333200007,0.27941035603540565,3.2327436893554062,2.673922977284595
390058,2.9733333333200003,0.2495961163260915,3.2229294496460916,2.723737216993909
400059,3.04,0.2885407594220497,3.32854075942205,2.75145924057795
410060,3.0533333333400003,0.2587265197071454,3.312059853047146,2.794606813632855
420061,3.1133333333400004,0.313498775457662,3.4268321087976625,2.7998345578823383
430062,3.1733333333399996,0.3682710312081786,3.5416043645481783,2.805062302131821
440063,3.1733333333399996,0.2975603530895239,3.4708936864295232,2.875772980250476
450064,3.2,0.32737459280442816,3.527374592804428,2.872625407195572
460065,3.200000000000001,0.32737459280442816,3.527374592804429,2.872625407195573
470066,3.2200000000000006,0.33742548900494895,3.5574254890049497,2.8825745109950516
480067,3.2600000000000007,0.39219774475546554,3.6521977447554663,2.867802255244535
490068,3.2800000000000002,0.4369191043054613,3.7169191043054615,2.843080895694539
500069,3.2800000000000002,0.4369191043054614,3.7169191043054615,2.843080895694539
510070,3.3000000000000007,0.48164046385545717,3.781640463855458,2.8183595361445435
520071,3.2600000000000016,0.5105342107583482,3.77053421075835,2.749465789241653
530079,3.200000000000001,0.4557619550078315,3.6557619550078324,2.7442380449921697
540080,3.24,0.5105342107583482,3.7505342107583486,2.729465789241652
550081,3.2199999999999998,0.46581285120835236,3.685812851208352,2.7541871487916474
560082,3.24,0.47586374740887316,3.715863747408873,2.7641362525911273
570083,3.18,0.46581285120835225,3.6458128512083525,2.714187148791648
580084,3.16,0.45576195500783145,3.6157619550078315,2.704238044992169
590085,3.1799999999999997,0.5004833145578272,3.680483314557827,2.6795166854421724
600089,3.24,0.4615386714544155,3.701538671454416,2.7784613285455846
610090,3.26,0.4715895676549363,3.731589567654936,2.7884104323450636
620091,3.28,0.4426958207520454,3.7226958207520453,2.8373041792479543
630092,3.38,0.4426958207520454,3.8226958207520454,2.9373041792479544
640093,3.4,0.4426958207520454,3.8426958207520454,2.9573041792479544
650094,3.4799999999999995,0.4874171803020412,3.9674171803020406,2.9925828196979585
660100,3.48,0.48741718030204106,3.967417180302041,2.992582819697959
670101,3.5399999999999996,0.497468076502562,4.037468076502561,3.0425319234974375
680109,3.5599999999999996,0.5075189727030828,4.067518972703082,3.052481027296917
690110,3.5799999999999996,0.4728485093536078,4.052848509353607,3.107151490646392
700111,3.5399999999999996,0.5175698689036036,4.057569868903603,3.022430131096396
710112,3.5599999999999996,0.5175698689036036,4.077569868903603,3.042430131096396
720113,3.5799999999999996,0.5175698689036036,4.097569868903603,3.062430131096396
730114,3.5199999999999996,0.5723421246541202,4.092342124654119,2.9476578753458793
740115,3.5199999999999996,0.5723421246541202,4.092342124654119,2.9476578753458793
750116,3.4799999999999995,0.582393020854641,4.062393020854641,2.8976069791453587
760117,3.4999999999999996,0.582393020854641,4.08239302085464,2.9176069791453587
770118,3.4999999999999996,0.582393020854641,4.08239302085464,2.9176069791453587
780119,3.5399999999999996,0.5723421246541202,4.11234212465412,2.9676578753458793
790125,3.5199999999999996,0.5723421246541202,4.092342124654119,2.9476578753458793
800133,3.5399999999999996,0.5376716613046452,4.077671661304644,3.0023283386953543
810133,3.4799999999999995,0.5828994055541286,4.062899405554128,2.897100594445871
820137,3.46,0.5828994055541286,4.042899405554128,2.8771005944458716
830138,3.46,0.5828994055541286,4.042899405554128,2.8771005944458716
840139,3.4799999999999995,0.5728485093536078,4.052848509353607,2.907151490646392
850140,3.4799999999999995,0.5728485093536078,4.052848509353607,2.907151490646392
860141,3.4399999999999995,0.6017422562564987,4.041742256256498,2.838257743743501
870142,3.4399999999999995,0.6017422562564987,4.041742256256498,2.838257743743501
880143,3.3999999999999995,0.6464636158064945,4.046463615806494,2.753536384193505
890144,3.4399999999999995,0.6364127196059738,4.076412719605973,2.8035872803940256
900145,3.44,0.6364127196059738,4.076412719605973,2.803587280394026
910146,3.4999999999999996,0.5911849753564903,4.09118497535649,2.908815024643509
920147,3.4799999999999995,0.5811340791559695,4.061134079155969,2.89886592084403
930148,3.5199999999999996,0.5710831829554487,4.091083182955448,2.9489168170445508
940155,3.4999999999999996,0.5811340791559695,4.081134079155969,2.91886592084403
950156,3.5400000000000005,0.5710831829554487,4.111083182955449,2.9689168170445517
960157,3.58,0.5421894360525578,4.122189436052558,3.0378105639474424
970158,3.6199999999999997,0.532138539852037,4.152138539852037,3.0878614601479626
980159,3.6799999999999997,0.4426958207520454,4.122695820752045,3.237304179247954
990160,3.6799999999999997,0.4426958207520454,4.122695820752045,3.237304179247954
1000161,3.6799999999999997,0.4426958207520454,4.122695820752045,3.237304179247954
1010162,3.6799999999999997,0.4426958207520454,4.122695820752045,3.237304179247954
1020170,3.76,0.3979744612020496,4.157974461202049,3.3620255387979503
1030171,3.7399999999999993,0.4080253574025704,4.148025357402569,3.331974642597429
1040172,3.7199999999999993,0.4080253574025704,4.12802535740257,3.311974642597429
1050173,3.7199999999999998,0.4080253574025704,4.12802535740257,3.3119746425974292
1060174,3.76,0.3532531016520538,4.113253101652053,3.406746898347946
1070175,3.76,0.3532531016520538,4.113253101652053,3.406746898347946
1080176,3.7199999999999998,0.4080253574025704,4.12802535740257,3.3119746425974292
1090180,3.6799999999999997,0.4180762536030912,4.098076253603091,3.2619237463969086
1100181,3.6999999999999997,0.4080253574025704,4.10802535740257,3.2919746425974292
1110182,3.7199999999999993,0.3979744612020496,4.117974461202049,3.32202553879795
1120183,3.6799999999999993,0.4527467169525662,4.132746716952566,3.227253283047433
1130184,3.7199999999999998,0.3979744612020496,4.117974461202049,3.3220255387979503
1140185,3.7399999999999998,0.3979744612020496,4.13797446120205,3.3420255387979503
1150186,3.76,0.3532531016520538,4.113253101652053,3.406746898347946
1160187,3.7599999999999993,0.3532531016520538,4.113253101652053,3.4067468983479454
1170188,3.76,0.3532531016520538,4.113253101652053,3.406746898347946
1180189,3.7399999999999998,0.3532531016520538,4.093253101652054,3.386746898347946
1190190,3.78,0.343202205451533,4.123202205451533,3.436797794548467
1200191,3.76,0.3532531016520538,4.113253101652053,3.406746898347946
1210195,3.7399999999999993,0.3633039978525746,4.103303997852574,3.376696002147425
1220196,3.7599999999999993,0.3532531016520538,4.113253101652053,3.4067468983479454
1230197,3.7399999999999998,0.3979744612020496,4.13797446120205,3.3420255387979503
1240198,3.78,0.343202205451533,4.123202205451533,3.436797794548467
1250199,3.7399999999999998,0.3979744612020496,4.13797446120205,3.3420255387979503
1260200,3.7199999999999998,0.4426958207520454,4.162695820752045,3.2773041792479543
1270201,3.7199999999999998,0.4426958207520454,4.162695820752045,3.2773041792479543
1280202,3.7399999999999993,0.4426958207520454,4.182695820752045,3.297304179247954
1290203,3.7599999999999993,0.3979744612020496,4.157974461202049,3.36202553879795
1300204,3.78,0.3879235650015288,4.167923565001528,3.392076434998471
1310205,3.78,0.3879235650015288,4.167923565001528,3.392076434998471
1320206,3.7799999999999994,0.3879235650015288,4.167923565001528,3.3920764349984704
1330207,3.78,0.3879235650015288,4.167923565001528,3.392076434998471
1340208,3.76,0.4326449245515246,4.192644924551525,3.3273550754484753
1350209,3.7799999999999994,0.42259402835100374,4.202594028351003,3.3574059716489955
1360210,3.78,0.42259402835100374,4.202594028351004,3.357405971648996
1370211,3.78,0.42259402835100374,4.202594028351004,3.357405971648996
1380212,3.7999999999999994,0.41254313215048294,4.212543132150483,3.3874568678495165
1390213,3.7999999999999994,0.41254313215048294,4.212543132150483,3.3874568678495165
1400214,3.7999999999999994,0.4125431321504829,4.212543132150483,3.3874568678495165
1410215,3.8399999999999994,0.3577708763999663,4.197770876399966,3.482229123600033
1420215,3.8599999999999994,0.3130495168499705,4.17304951684997,3.546950483150029
1430216,3.8599999999999994,0.3130495168499705,4.17304951684997,3.546950483150029
1440217,3.8799999999999994,0.2683281572999747,4.148328157299974,3.6116718427000247
1450218,3.8599999999999994,0.2783790535004955,4.138379053500495,3.5816209464995037
1460219,3.8399999999999994,0.28842994970101643,4.128429949701016,3.551570050298983
1470220,3.8199999999999994,0.29848084590153723,4.118480845901536,3.521519154098462
1480221,3.8399999999999994,0.25375948635154144,4.093759486351541,3.586240513648458
1490222,3.8399999999999994,0.25375948635154144,4.093759486351541,3.586240513648458
1500223,3.86,0.20903812680154563,4.069038126801545,3.650961873198454


==> data/helios_rew_v2.csv <==
step,mean,upper,lower,baseline_step,spirl_mean,spirl_upper,spirl_lower,flat_mean,flat_upper,flat_lower,ssp_mean,ssp_upper,ssp_lower,bc_mean,bc_upper,bc_lower,sac_mean,sac_upper,sac_lower
100010,0.246666667,0.57298731,-0.079653977,108001,0.216666667,0.963339133,-0.530005799,0.1,0.294714745,-0.094714745,0.033333333,0.107868933,-0.041202266,0.25,0.713965089,-0.213965089,0.066666667,0.215737865,-0.082404532
110011,0.36,0.74815262,-0.02815262,117797,0.406666667,1.146638535,-0.333305202,0.1,0.294714745,-0.094714745,0.033333333,0.107868933,-0.041202266,0.283333333,0.784566222,-0.217899555,0.066666667,0.215737865,-0.082404532
120012,0.453333333,0.873469488,0.033197179,127597,0.563333333,1.273490962,-0.146824296,0.116666667,0.348649211,-0.115315878,0.033333333,0.107868933,-0.041202266,0.266666667,0.730631756,-0.197298423,0.066666667,0.215737865,-0.082404532
130013,0.586666667,1.042923714,0.130409619,137397,0.753333333,1.433676723,0.072989944,0.116666667,0.348649211,-0.115315878,0.05,0.161803399,-0.061803399,0.25,0.67669729,-0.17669729,0.083333333,0.240780279,-0.074113612
140014,0.753333333,1.254311741,0.252354926,147197,0.91,1.532577322,0.287422678,0.116666667,0.348649211,-0.115315878,0.066666667,0.215737865,-0.082404532,0.183333333,0.51874353,-0.152076863,0.083333333,0.240780279,-0.074113612
150015,0.933333333,1.419404621,0.447262046,156997,1,1.626428467,0.373571533,0.116666667,0.377541264,-0.144207931,0.05,0.161803399,-0.061803399,0.183333333,0.51874353,-0.152076863,0.083333333,0.240780279,-0.074113612
160016,1.1,1.551906487,0.648093513,166797,1.09,1.729829661,0.450170339,0.116666667,0.377541264,-0.144207931,0.066666667,0.215737865,-0.082404532,0.216666667,0.626612463,-0.193279129,0.116666667,0.319757158,-0.086423825
170017,1.3,1.751906487,0.848093513,176597,1.196666667,1.802830944,0.590502389,0.166666667,0.502076863,-0.16874353,0.066666667,0.215737865,-0.082404532,0.2,0.572677996,-0.172677996,0.116666667,0.319757158,-0.086423825
180018,1.466666667,1.940180871,0.993152463,186397,1.436666667,1.983202465,0.890130869,0.133333333,0.394207931,-0.127541264,0.083333333,0.269672331,-0.103005665,0.183333333,0.55601133,-0.189344663,0.1,0.265822692,-0.065822692
190019,1.66,2.130877684,1.189122316,196197,1.493333333,2.056252347,0.93041432,0.133333333,0.394207931,-0.127541264,0.1,0.323606798,-0.123606798,0.183333333,0.55601133,-0.189344663,0.1,0.265822692,-0.065822692
200020,1.84,2.345136781,1.334863219,206158,1.6,2.154282131,1.045717869,0.133333333,0.394207931,-0.127541264,0.1,0.323606798,-0.123606798,0.166666667,0.502076863,-0.16874353,0.1,0.265822692,-0.065822692
210021,1.96,2.424912522,1.495087478,215958,1.623333333,2.237243943,1.009422723,0.133333333,0.394207931,-0.127541264,0.116666667,0.377541264,-0.144207931,0.133333333,0.394207931,-0.127541264,0.083333333,0.211888226,-0.045221559
220022,2.093333333,2.500602198,1.686064468,225758,1.663333333,2.263350919,1.063315748,0.166666667,0.502076863,-0.16874353,0.116666667,0.377541264,-0.144207931,0.116666667,0.340273464,-0.106940131,0.1,0.265822692,-0.065822692
230023,2.173333333,2.537534793,1.809131873,235558,1.636666667,2.266498492,1.006834841,0.166666667,0.502076863,-0.16874353,0.1,0.323606798,-0.123606798,0.133333333,0.352126201,-0.085459534,0.1,0.265822692,-0.065822692
240027,2.293333333,2.612813434,1.973853233,245358,1.693333333,2.360017586,1.026649081,0.15,0.448142397,-0.148142397,0.1,0.323606798,-0.123606798,0.133333333,0.352126201,-0.085459534,0.116666667,0.319757158,-0.086423825
250028,2.353333333,2.713683649,1.992983018,255158,1.75,2.446498492,1.053501508,0.133333333,0.394207931,-0.127541264,0.083333333,0.269672331,-0.103005665,0.133333333,0.352126201,-0.085459534,0.083333333,0.240780279,-0.074113612
260037,2.453333333,2.813683649,2.092983018,264958,1.773333333,2.506346662,1.040320004,0.133333333,0.394207931,-0.127541264,0.083333333,0.269672331,-0.103005665,0.183333333,0.4766618,-0.109995133,0.083333333,0.240780279,-0.074113612
270038,2.526666667,2.930478331,2.122855002,274758,1.896666667,2.606566354,1.18676698,0.133333333,0.394207931,-0.127541264,0.083333333,0.269672331,-0.103005665,0.216666667,0.584530733,-0.151197399,0.083333333,0.240780279,-0.074113612
280046,2.606666667,3.001852162,2.211481171,284558,2.036666667,2.733165159,1.340168175,0.166666667,0.502076863,-0.16874353,0.066666667,0.215737865,-0.082404532,0.183333333,0.4766618,-0.109995133,0.05,0.161803399,-0.061803399
290047,2.646666667,3.028916,2.264417333,294358,2.133333333,2.83368297,1.432983697,0.116666667,0.377541264,-0.144207931,0.083333333,0.269672331,-0.103005665,0.183333333,0.4766618,-0.109995133,0.05,0.161803399,-0.061803399
300048,2.66,3.006499226,2.313500774,304143,2.083333333,2.843311449,1.323355218,0.15,0.485410197,-0.185410197,0.083333333,0.269672331,-0.103005665,0.15,0.368792867,-0.068792867,0.05,0.161803399,-0.061803399
310049,2.706666667,3.046465296,2.366868038,313943,2.15,2.8935949,1.4064051,0.183333333,0.593279129,-0.226612463,0.066666667,0.215737865,-0.082404532,0.15,0.368792867,-0.068792867,0.05,0.161803399,-0.061803399
320050,2.733333333,3.029670613,2.436996054,323743,2.183333333,2.939416261,1.427250406,0.216666667,0.701148062,-0.267814728,0.066666667,0.215737865,-0.082404532,0.15,0.368792867,-0.068792867,0.05,0.161803399,-0.061803399
330050,2.786666667,3.061396229,2.511937105,333543,2.283333333,2.979787781,1.586878885,0.266666667,0.862951461,-0.329618127,0.05,0.161803399,-0.061803399,0.15,0.368792867,-0.068792867,0.05,0.161803399,-0.061803399
340053,2.786666667,3.12948844,2.443844894,343343,2.316666667,2.976606278,1.656727056,0.283333333,0.916885927,-0.35021926,0.05,0.161803399,-0.061803399,0.166666667,0.422727334,-0.089394,0.033333333,0.107868933,-0.041202266
350054,2.813333333,3.130192011,2.496474656,353111,2.433333333,3.063458704,1.803207962,0.35,1.074839687,-0.374839687,0.05,0.161803399,-0.061803399,0.1,0.286338998,-0.086338998,0.033333333,0.107868933,-0.041202266
360055,2.826666667,3.170507621,2.482825712,362911,2.466666667,3.089753851,1.843579483,0.35,1.074839687,-0.374839687,0.05,0.161803399,-0.061803399,0.1,0.286338998,-0.086338998,0.016666667,0.053934466,-0.020601133
370056,2.866666667,3.217598775,2.515734559,372688,2.483333333,3.106420517,1.860246149,0.333333333,1.02090522,-0.354238554,0.083333333,0.269672331,-0.103005665,0.1,0.286338998,-0.086338998,0.016666667,0.053934466,-0.020601133
380057,2.886666667,3.224617227,2.548716106,382488,2.533333333,3.113205083,1.953461584,0.333333333,1.02090522,-0.354238554,0.066666667,0.215737865,-0.082404532,0.066666667,0.215737865,-0.082404532,0.016666667,0.053934466,-0.020601133
390058,2.913333333,3.223395226,2.603271441,392288,2.583333333,3.126690245,2.039976421,0.3,0.913036288,-0.313036288,0.066666667,0.215737865,-0.082404532,0.066666667,0.215737865,-0.082404532,0.05,0.124535599,-0.024535599
400059,2.986666667,3.347136421,2.626196912,402239,2.6,3.143356912,2.056643088,0.316666667,0.929702954,-0.296369621,0.083333333,0.269672331,-0.103005665,0.083333333,0.269672331,-0.103005665,0.05,0.124535599,-0.024535599
410060,2.993333333,3.338895968,2.647770699,412039,2.616666667,3.136909937,2.096423397,0.316666667,0.929702954,-0.296369621,0.066666667,0.215737865,-0.082404532,0.083333333,0.269672331,-0.103005665,0.05,0.124535599,-0.024535599
420061,3.04,3.436115137,2.643884863,421839,2.65,3.14042903,2.15957097,0.316666667,0.929702954,-0.296369621,0.05,0.161803399,-0.061803399,0.166666667,0.436338998,-0.103005665,0.05,0.124535599,-0.024535599
430062,3.106666667,3.54264694,2.670686393,431639,2.633333333,3.119911219,2.146755447,0.3,0.875768488,-0.275768488,0.05,0.161803399,-0.061803399,0.233333333,0.594292758,-0.127626091,0.05,0.124535599,-0.024535599
440063,3.106666667,3.474554729,2.738778604,441439,2.616666667,3.116645747,2.116687586,0.266666667,0.767899555,-0.234566222,0.05,0.161803399,-0.061803399,0.25,0.648227224,-0.148227224,0.05,0.124535599,-0.024535599
450064,3.146666667,3.529461849,2.763871484,451239,2.616666667,3.116645747,2.116687586,0.25,0.713965089,-0.213965089,0.066666667,0.215737865,-0.082404532,0.25,0.648227224,-0.148227224,0.066666667,0.178470066,-0.045136732
460065,3.153333333,3.530297372,2.776369294,461039,2.516666667,3.069573629,1.963759704,0.2,0.55216169,-0.15216169,0.066666667,0.215737865,-0.082404532,0.266666667,0.70216169,-0.168828357,0.066666667,0.178470066,-0.045136732
470066,3.18,3.561183792,2.798816208,470839,2.483333333,3.066054536,1.900612131,0.166666667,0.473184811,-0.139851477,0.1,0.323606798,-0.123606798,0.283333333,0.756096157,-0.18942949,0.066666667,0.178470066,-0.045136732
480067,3.213333333,3.623071355,2.803595312,480639,2.483333333,3.095868775,1.870797891,0.166666667,0.473184811,-0.139851477,0.1,0.323606798,-0.123606798,0.3,0.810030623,-0.210030623,0.066666667,0.178470066,-0.045136732
490068,3.233333333,3.687792714,2.778873952,490439,2.516666667,3.069573629,1.963759704,0.2,0.581053743,-0.181053743,0.116666667,0.340273464,-0.106940131,0.366666667,0.967984382,-0.234651049,0.083333333,0.232404532,-0.065737865
500069,3.213333333,3.65313496,2.773531707,500280,2.466666667,3.088642036,1.844691297,0.216666667,0.634988209,-0.201654876,0.116666667,0.340273464,-0.106940131,0.35,0.914049916,-0.214049916,0.083333333,0.232404532,-0.065737865
510070,3.233333333,3.708780343,2.757886323,510080,2.416666667,3.128084755,1.705248578,0.25,0.742857142,-0.242857142,0.116666667,0.340273464,-0.106940131,0.316666667,0.806180984,-0.17284765,0.033333333,0.107868933,-0.041202266
520071,3.2,3.720926909,2.679073091,519880,2.383333333,3.122045641,1.644621025,0.2,0.618321543,-0.218321543,0.1,0.286338998,-0.086338998,0.366666667,0.910200277,-0.176866944,0.033333333,0.107868933,-0.041202266
530079,3.14,3.606154653,2.673845347,529680,2.333333333,3.117180462,1.549486204,0.2,0.618321543,-0.218321543,0.133333333,0.394207931,-0.127541264,0.383333333,0.964134743,-0.197468077,0.066666667,0.215737865,-0.082404532
540080,3.18,3.69360849,2.66639151,539480,2.3,3.143475608,1.456524392,0.216666667,0.634988209,-0.201654876,0.15,0.448142397,-0.148142397,0.316666667,0.851402543,-0.218069209,0.083333333,0.269672331,-0.103005665
550081,3.153333333,3.637127583,2.669539083,549280,2.316666667,3.193807659,1.439525674,0.2,0.581053743,-0.181053743,0.15,0.448142397,-0.148142397,0.25,0.693448783,-0.193448783,0.1,0.323606798,-0.123606798
560082,3.173333333,3.66717848,2.679488187,559080,2.316666667,3.207700683,1.42563265,0.2,0.581053743,-0.181053743,0.15,0.448142397,-0.148142397,0.233333333,0.639514317,-0.17284765,0.116666667,0.377541264,-0.144207931
570083,3.106666667,3.589200907,2.624132427,568880,2.233333333,3.204097622,1.262569045,0.2,0.581053743,-0.181053743,0.133333333,0.394207931,-0.127541264,0.233333333,0.639514317,-0.17284765,0.1,0.323606798,-0.123606798
580084,3.1,3.58379425,2.61620575,578680,2.316666667,3.287430955,1.345902378,0.266666667,0.739007503,-0.205674169,0.133333333,0.394207931,-0.127541264,0.2,0.531645384,-0.131645384,0.1,0.323606798,-0.123606798
590085,3.113333333,3.646687128,2.579979539,588480,2.283333333,3.288750047,1.27791662,0.25,0.713965089,-0.213965089,0.116666667,0.340273464,-0.106940131,0.25,0.635664678,-0.135664678,0.116666667,0.377541264,-0.144207931
600089,3.18,3.695861106,2.664138894,598280,2.283333333,3.288750047,1.27791662,0.25,0.713965089,-0.213965089,0.116666667,0.340273464,-0.106940131,0.233333333,0.581730211,-0.115063545,0.116666667,0.377541264,-0.144207931
610090,3.2,3.727669559,2.672330441,608121,2.283333333,3.288750047,1.27791662,0.216666667,0.606096157,-0.172762823,0.083333333,0.269672331,-0.103005665,0.183333333,0.477710918,-0.111044251,0.1,0.323606798,-0.123606798
620091,3.186666667,3.689014502,2.684318831,617921,2.3,3.243048904,1.356951096,0.2,0.55216169,-0.15216169,0.083333333,0.269672331,-0.103005665,0.183333333,0.477710918,-0.111044251,0.1,0.323606798,-0.123606798
630092,3.266666667,3.813735862,2.719597472,627721,2.3,3.190121022,1.409878978,0.166666667,0.444292758,-0.110959424,0.083333333,0.269672331,-0.103005665,0.183333333,0.477710918,-0.111044251,0.1,0.323606798,-0.123606798
640093,3.273333333,3.812813828,2.733852839,637521,2.316666667,3.179493469,1.453839864,0.166666667,0.444292758,-0.110959424,0.116666667,0.377541264,-0.144207931,0.133333333,0.373691625,-0.107024958,0.1,0.323606798,-0.123606798
650094,3.34,3.91934563,2.76065437,647321,2.35,3.190805624,1.509194376,0.166666667,0.444292758,-0.110959424,0.083333333,0.269672331,-0.103005665,0.15,0.427626091,-0.127626091,0.083333333,0.269672331,-0.103005665
660100,3.333333333,3.920267664,2.746399002,657121,2.366666667,3.154544409,1.578788925,0.116666667,0.319757158,-0.086423825,0.066666667,0.215737865,-0.082404532,0.133333333,0.373691625,-0.107024958,0.083333333,0.269672331,-0.103005665
670101,3.4,3.998245237,2.801754763,666921,2.35,3.135357722,1.564642278,0.116666667,0.319757158,-0.086423825,0.066666667,0.215737865,-0.082404532,0.15,0.427626091,-0.127626091,0.066666667,0.215737865,-0.082404532
680109,3.406666667,4.003651894,2.80968144,676691,2.366666667,3.101616527,1.631716807,0.116666667,0.319757158,-0.086423825,0.066666667,0.215737865,-0.082404532,0.183333333,0.535495024,-0.168828357,0.05,0.161803399,-0.061803399
690110,3.426666667,3.994349619,2.858983715,686491,2.45,3.105219588,1.794780412,0.083333333,0.211888226,-0.045221559,0.066666667,0.215737865,-0.082404532,0.2,0.58942949,-0.18942949,0.05,0.161803399,-0.061803399
700111,3.406666667,4.009020082,2.804313251,696291,2.483333333,3.078924442,1.887742224,0.033333333,0.107868933,-0.041202266,0.066666667,0.215737865,-0.082404532,0.25,0.713965089,-0.213965089,0.05,0.161803399,-0.061803399
710112,3.42,4.010544962,2.829455038,706162,2.533333333,3.094272017,1.972394649,0.05,0.161803399,-0.061803399,0.1,0.286338998,-0.086338998,0.183333333,0.55601133,-0.189344663,0.033333333,0.107868933,-0.041202266
720113,3.466666667,4.037053453,2.89627988,715962,2.583333333,3.054829298,2.111837368,0.083333333,0.240780279,-0.074113612,0.1,0.286338998,-0.086338998,0.183333333,0.55601133,-0.189344663,0.05,0.161803399,-0.061803399
730114,3.42,4.008026383,2.831973617,725762,2.566666667,3.067976871,2.065356462,0.116666667,0.319757158,-0.086423825,0.083333333,0.232404532,-0.065737865,0.183333333,0.55601133,-0.189344663,0.05,0.161803399,-0.061803399
740115,3.426666667,4.010473297,2.842860036,735562,2.6,3.094609607,2.105390393,0.133333333,0.373691625,-0.107024958,0.083333333,0.232404532,-0.065737865,0.216666667,0.663880262,-0.230546929,0.083333333,0.240780279,-0.074113612
750116,3.4,3.991395331,2.808604669,745362,2.65,3.10809477,2.19190523,0.133333333,0.373691625,-0.107024958,0.083333333,0.232404532,-0.065737865,0.266666667,0.788415861,-0.255082528,0.083333333,0.240780279,-0.074113612
760117,3.406666667,3.990473297,2.822860036,755162,2.666666667,3.124761437,2.208571897,0.216666667,0.574876088,-0.141542755,0.05,0.124535599,-0.024535599,0.283333333,0.842350328,-0.275683661,0.1,0.294714745,-0.094714745
770118,3.406666667,3.990473297,2.822860036,764962,2.65,3.121495965,2.178504035,0.216666667,0.574876088,-0.141542755,0.066666667,0.178470066,-0.045136732,0.283333333,0.842350328,-0.275683661,0.083333333,0.240780279,-0.074113612
780119,3.446666667,4.0341524,2.859180933,774762,2.666666667,3.131462034,2.201871299,0.25,0.682745021,-0.182745021,0.083333333,0.232404532,-0.065737865,0.333333333,0.966885927,-0.30021926,0.066666667,0.186845812,-0.053512479
790125,3.426666667,4.011534728,2.841798606,784545,2.733333333,3.111206002,2.355460665,0.25,0.682745021,-0.182745021,0.083333333,0.232404532,-0.065737865,0.35,1.020820393,-0.320820393,0.1,0.265822692,-0.065822692
800133,3.446666667,3.996864264,2.896469069,794345,2.75,3.150986311,2.349013689,0.25,0.682745021,-0.182745021,0.083333333,0.232404532,-0.065737865,0.383333333,1.07090522,-0.304238554,0.1,0.265822692,-0.065822692
810133,3.386666667,3.97323446,2.800098873,804206,2.733333333,3.164133884,2.302532783,0.25,0.682745021,-0.182745021,0.083333333,0.232404532,-0.065737865,0.383333333,1.07090522,-0.304238554,0.116666667,0.319757158,-0.086423825
820137,3.38,3.970787546,2.789212454,813970,2.733333333,3.164133884,2.302532783,0.233333333,0.628810555,-0.162143888,0.083333333,0.232404532,-0.065737865,0.383333333,1.07090522,-0.304238554,0.133333333,0.373691625,-0.107024958
830138,3.38,3.970787546,2.789212454,823770,2.7,3.144201746,2.255798254,0.233333333,0.628810555,-0.162143888,0.05,0.161803399,-0.061803399,0.433333333,1.19544082,-0.328774153,0.133333333,0.373691625,-0.107024958
840139,3.4,3.987375495,2.812624505,833570,2.7,3.144201746,2.255798254,0.266666667,0.707787434,-0.174454101,0.05,0.161803399,-0.061803399,0.45,1.249375286,-0.349375286,0.116666667,0.319757158,-0.086423825
850140,3.4,3.987375495,2.812624505,843370,2.683333333,3.157349319,2.209317348,0.233333333,0.628810555,-0.162143888,0.066666667,0.215737865,-0.082404532,0.433333333,1.19544082,-0.328774153,0.133333333,0.373691625,-0.107024958
860141,3.366666667,3.971534851,2.761798483,853170,2.65,3.153830225,2.146169775,0.216666667,0.574876088,-0.141542755,0.083333333,0.269672331,-0.103005665,0.4,1.087571887,-0.287571887,0.1,0.294714745,-0.094714745
870142,3.36,3.972456885,2.747543115,862886,2.6,3.140345062,2.059654938,0.216666667,0.574876088,-0.141542755,0.083333333,0.269672331,-0.103005665,0.35,0.963036288,-0.263036288,0.1,0.294714745,-0.094714745
880143,3.346666667,3.976961728,2.716371605,872631,2.6,3.140345062,2.059654938,0.133333333,0.373691625,-0.107024958,0.083333333,0.269672331,-0.103005665,0.316666667,0.855167355,-0.221834022,0.083333333,0.240780279,-0.074113612
890144,3.373333333,3.996039694,2.750626972,882431,2.633333333,3.160277201,2.106389466,0.2,0.531645384,-0.131645384,0.066666667,0.215737865,-0.082404532,0.316666667,0.855167355,-0.221834022,0.1,0.294714745,-0.094714745
900145,3.386666667,3.998062121,2.775271212,892231,2.616666667,3.173424774,2.05990856,0.166666667,0.423776452,-0.090443118,0.05,0.161803399,-0.061803399,0.316666667,0.855167355,-0.221834022,0.1,0.294714745,-0.094714745
910146,3.453333333,4.028358592,2.878308075,902252,2.6,3.186572347,2.013427653,0.25,0.651447352,-0.151447352,0.05,0.161803399,-0.061803399,0.316666667,0.855167355,-0.221834022,0.1,0.323606798,-0.123606798
920147,3.433333333,3.998307696,2.868358971,912052,2.633333333,3.160277201,2.106389466,0.316666667,0.826767392,-0.193434059,0.066666667,0.215737865,-0.082404532,0.3,0.821749195,-0.221749195,0.1,0.323606798,-0.123606798
930148,3.466666667,4.016420525,2.916912808,921852,2.616666667,3.143610534,2.089722799,0.333333333,0.880701859,-0.214035192,0.066666667,0.215737865,-0.082404532,0.3,0.821749195,-0.221749195,0.1,0.323606798,-0.123606798
940155,3.446666667,3.999832576,2.893500758,931652,2.633333333,3.130462961,2.136203706,0.333333333,0.880701859,-0.214035192,0.066666667,0.215737865,-0.082404532,0.25,0.697213595,-0.197213595,0.1,0.323606798,-0.123606798
950156,3.46,4.027544049,2.892455951,941452,2.666666667,3.127281457,2.206051876,0.3,0.772832926,-0.172832926,0.05,0.161803399,-0.061803399,0.2,0.572677996,-0.172677996,0.116666667,0.377541264,-0.144207931
960157,3.506666667,4.0669244,2.946408933,951252,2.65,3.14042903,2.15957097,0.266666667,0.722748099,-0.189414766,0.066666667,0.215737865,-0.082404532,0.216666667,0.626612463,-0.193279129,0.116666667,0.377541264,-0.144207931
970158,3.553333333,4.09595147,3.010715197,961052,2.65,3.14042903,2.15957097,0.3,0.801724979,-0.201724979,0.05,0.161803399,-0.061803399,0.233333333,0.680546929,-0.213880262,0.1,0.323606798,-0.123606798
980159,3.586666667,4.094120414,3.07921292,970852,2.683333333,3.143948124,2.222718543,0.3,0.801724979,-0.201724979,0.05,0.161803399,-0.061803399,0.25,0.734481395,-0.234481395,0.1,0.323606798,-0.123606798
990160,3.606666667,4.104069518,3.109263816,980652,2.7,3.16061479,2.23938521,0.316666667,0.855659445,-0.222326112,0.05,0.161803399,-0.061803399,0.266666667,0.788415861,-0.255082528,0.116666667,0.377541264,-0.144207931
1000161,3.586666667,4.091160671,3.082172662,990452,2.716666667,3.147467217,2.285866116,0.366666667,0.980195045,-0.246861711,0.05,0.161803399,-0.061803399,0.333333333,0.946369621,-0.279702954,0.133333333,0.43147573,-0.164809064
1010162,3.593333333,4.102047091,3.084619576,1000293,2.75,3.121172071,2.378827929,0.3,0.822241285,-0.222241285,0.066666667,0.215737865,-0.082404532,0.333333333,0.946369621,-0.279702954,0.116666667,0.377541264,-0.144207931
1020170,3.666666667,4.145566184,3.187767149,1010093,2.75,3.121172071,2.378827929,0.3,0.822241285,-0.222241285,0.066666667,0.215737865,-0.082404532,0.316666667,0.929702954,-0.296369621,0.116666667,0.377541264,-0.144207931
1030171,3.66,4.146531321,3.173468679,1019893,2.733333333,3.134319644,2.332347022,0.216666667,0.594570384,-0.161237051,0.066666667,0.215737865,-0.082404532,0.316666667,0.929702954,-0.296369621,0.083333333,0.269672331,-0.103005665
1040172,3.653333333,4.144084407,3.162582259,1029693,2.733333333,3.134319644,2.332347022,0.183333333,0.527119277,-0.16045261,0.066666667,0.215737865,-0.082404532,0.3,0.913036288,-0.313036288,0.083333333,0.269672331,-0.103005665
1050173,3.673333333,4.134485763,3.212180903,1039493,2.75,3.150986311,2.349013689,0.183333333,0.527119277,-0.16045261,0.066666667,0.215737865,-0.082404532,0.316666667,0.966970754,-0.333637421,0.066666667,0.215737865,-0.082404532
1060174,3.713333333,4.124414254,3.302252413,1049293,2.7,3.16061479,2.23938521,0.266666667,0.72830374,-0.194970407,0.066666667,0.215737865,-0.082404532,0.333333333,1.02090522,-0.354238554,0.05,0.161803399,-0.061803399
1070175,3.7,4.113500013,3.286499987,1059093,2.683333333,3.167061766,2.199604901,0.266666667,0.72830374,-0.194970407,0.066666667,0.215737865,-0.082404532,0.35,1.074839687,-0.374839687,0.033333333,0.107868933,-0.041202266
1080176,3.673333333,4.111791363,3.234875304,1068893,2.7,3.153914193,2.246085807,0.25,0.674369274,-0.174369274,0.05,0.161803399,-0.061803399,0.35,1.074839687,-0.374839687,0.033333333,0.107868933,-0.041202266
1090180,3.62,4.057198019,3.182801981,1078693,2.7,3.130800551,2.269199449,0.216666667,0.595392394,-0.162059061,0.05,0.161803399,-0.061803399,0.35,1.074839687,-0.374839687,0.033333333,0.107868933,-0.041202266
1100181,3.646666667,4.078033542,3.215299791,1088493,2.683333333,3.120834482,2.245832185,0.233333333,0.649326861,-0.182660194,0.033333333,0.107868933,-0.041202266,0.366666667,1.128774153,-0.39544082,0.033333333,0.107868933,-0.041202266
1110182,3.653333333,4.077068405,3.229598261,1098293,2.683333333,3.143948124,2.222718543,0.216666667,0.595392394,-0.162059061,0.033333333,0.107868933,-0.041202266,0.35,1.074839687,-0.374839687,0.016666667,0.053934466,-0.020601133
1120183,3.62,4.083600208,3.156399792,1108134,2.65,3.14042903,2.15957097,0.183333333,0.524791261,-0.158124595,0.033333333,0.107868933,-0.041202266,0.316666667,1.02475486,-0.391421526,0,0,0
1130184,3.646666667,4.085308859,3.208024475,1117934,2.633333333,3.153576603,2.113090063,0.216666667,0.632660194,-0.199326861,0.016666667,0.053934466,-0.020601133,0.283333333,0.916885927,-0.35021926,0,0,0
1140185,3.666666667,4.105308859,3.228024475,1127734,2.666666667,3.127281457,2.206051876,0.216666667,0.632660194,-0.199326861,0.066666667,0.178470066,-0.045136732,0.283333333,0.916885927,-0.35021926,0,0,0
1150186,3.686666667,4.107982646,3.265350687,1137534,2.716666667,3.147467217,2.285866116,0.25,0.740529126,-0.240529126,0.066666667,0.178470066,-0.045136732,0.25,0.809016994,-0.309016994,0,0,0
1160187,3.68,4.116223099,3.2437769,1147334,2.716666667,3.147467217,2.285866116,0.216666667,0.632660194,-0.199326861,0.066666667,0.178470066,-0.045136732,0.233333333,0.755082528,-0.288415861,0,0,0
1170188,3.686666667,4.119210663,3.25412267,1157134,2.75,3.121172071,2.378827929,0.233333333,0.68659466,-0.219927993,0.066666667,0.178470066,-0.045136732,0.2,0.647213595,-0.247213595,0,0,0
1180189,3.653333333,4.103370019,3.203296648,1166934,2.8,3.111543592,2.488456408,0.15,0.485410197,-0.185410197,0.066666667,0.178470066,-0.045136732,0.2,0.647213595,-0.247213595,0,0,0
1190190,3.706666667,4.157963362,3.255369971,1176734,2.85,3.101915113,2.598084887,0.166666667,0.539344663,-0.20601133,0.066666667,0.178470066,-0.045136732,0.183333333,0.593279129,-0.226612463,0,0,0
1200191,3.68,4.137127839,3.222872161,1186534,2.85,3.101915113,2.598084887,0.15,0.485410197,-0.185410197,0.083333333,0.232404532,-0.065737865,0.216666667,0.643363956,-0.210030623,0.016666667,0.053934466,-0.020601133
1210195,3.673333333,4.138092976,3.20857369,1196334,2.866666667,3.111881182,2.621452152,0.166666667,0.539344663,-0.20601133,0.083333333,0.232404532,-0.065737865,0.233333333,0.697298423,-0.230631756,0.016666667,0.053934466,-0.020601133
1220196,3.686666667,4.140115403,3.23321793,1206177,2.9,3.108699678,2.691300322,0.15,0.485410197,-0.185410197,0.083333333,0.232404532,-0.065737865,0.266666667,0.74738325,-0.214049916,0.016666667,0.053934466,-0.020601133
1230197,3.68,4.148355856,3.211644144,1215977,2.883333333,3.068919369,2.697747298,0.15,0.485410197,-0.185410197,0.133333333,0.356940131,-0.090273464,0.3,0.855252182,-0.255252182,0.016666667,0.053934466,-0.020601133
1240198,3.7,4.15830496,3.24169504,1225777,2.933333333,3.05929089,2.807375777,0.133333333,0.43147573,-0.164809064,0.133333333,0.356940131,-0.090273464,0.283333333,0.801317716,-0.234651049,0.016666667,0.053934466,-0.020601133
1250199,3.673333333,4.15659631,3.190070357,1235577,2.883333333,3.035253985,2.731412682,0.1,0.323606798,-0.123606798,0.15,0.410874597,-0.110874597,0.283333333,0.801317716,-0.234651049,0.016666667,0.053934466,-0.020601133
1260200,3.653333333,4.153922522,3.152744145,1245377,2.866666667,3.048401558,2.684931775,0.1,0.323606798,-0.123606798,0.133333333,0.394207931,-0.127541264,0.25,0.693448783,-0.193448783,0.016666667,0.053934466,-0.020601133
1270201,3.66,4.161849199,3.158150801,1255177,2.833333333,3.015068225,2.651598442,0.116666667,0.340273464,-0.106940131,0.133333333,0.394207931,-0.127541264,0.283333333,0.801317716,-0.234651049,0.016666667,0.053934466,-0.020601133
1280202,3.693333333,4.177689843,3.208976823,1264977,2.833333333,3.015068225,2.651598442,0.15,0.448142397,-0.148142397,0.133333333,0.394207931,-0.127541264,0.333333333,0.905337009,-0.238670342,0.016666667,0.053934466,-0.020601133
1290203,3.686666667,4.185930296,3.187403037,1274777,2.833333333,3.015068225,2.651598442,0.116666667,0.340273464,-0.106940131,0.133333333,0.394207931,-0.127541264,0.333333333,0.905337009,-0.238670342,0.033333333,0.107868933,-0.041202266
1300204,3.7,4.195851579,3.204148421,1284577,2.833333333,3.015068225,2.651598442,0.116666667,0.340273464,-0.106940131,0.133333333,0.394207931,-0.127541264,0.35,0.959271475,-0.259271475,0.033333333,0.107868933,-0.041202266
1310205,3.7,4.195851579,3.204148421,1294377,2.8,3.041363371,2.558636629,0.1,0.286338998,-0.086338998,0.133333333,0.394207931,-0.127541264,0.35,0.959271475,-0.259271475,0.033333333,0.107868933,-0.041202266
1320206,3.693333333,4.192864015,3.193802652,1304218,2.8,3.041363371,2.558636629,0.133333333,0.365315878,-0.098649211,0.15,0.448142397,-0.148142397,0.283333333,0.801317716,-0.234651049,0.016666667,0.053934466,-0.020601133
1330207,3.693333333,4.192864015,3.193802652,1314018,2.816666667,3.028215798,2.605117536,0.116666667,0.311381412,-0.078048078,0.166666667,0.502076863,-0.16874353,0.316666667,0.851402543,-0.218069209,0.016666667,0.053934466,-0.020601133
1340208,3.68,4.181949774,3.178050226,1323818,2.833333333,3.074696704,2.591969963,0.116666667,0.311381412,-0.078048078,0.183333333,0.55601133,-0.189344663,0.266666667,0.74738325,-0.214049916,0.016666667,0.053934466,-0.020601133
1350209,3.693333333,4.183972201,3.202694466,1333618,2.883333333,3.088181867,2.6784848,0.15,0.419250344,-0.119250344,0.15,0.485410197,-0.185410197,0.233333333,0.639514317,-0.17284765,0.016666667,0.053934466,-0.020601133
1360210,3.706666667,4.194886442,3.218446892,1343418,2.883333333,3.088181867,2.6784848,0.15,0.419250344,-0.119250344,0.15,0.485410197,-0.185410197,0.233333333,0.639514317,-0.17284765,0.016666667,0.053934466,-0.020601133
1370211,3.706666667,4.194886442,3.218446892,1353218,2.95,3.099071198,2.800928802,0.183333333,0.498227224,-0.131560557,0.133333333,0.43147573,-0.164809064,0.25,0.693448783,-0.193448783,0.016666667,0.053934466,-0.020601133
1380212,3.713333333,4.193921305,3.232745362,1363018,2.95,3.099071198,2.800928802,0.216666667,0.606096157,-0.172762823,0.1,0.323606798,-0.123606798,0.283333333,0.801317716,-0.234651049,0.016666667,0.053934466,-0.020601133
1390213,3.733333333,4.169199945,3.297466721,1372818,2.966666667,3.085923625,2.847409708,0.2,0.58942949,-0.18942949,0.1,0.323606798,-0.123606798,0.283333333,0.801317716,-0.234651049,0.016666667,0.053934466,-0.020601133
1400214,3.733333333,4.169199945,3.297466721,1382618,2.966666667,3.085923625,2.847409708,0.166666667,0.481560557,-0.148227224,0.083333333,0.269672331,-0.103005665,0.283333333,0.801317716,-0.234651049,0.016666667,0.053934466,-0.020601133
1410215,3.76,4.170908596,3.349091404,1392418,2.966666667,3.085923625,2.847409708,0.183333333,0.535495024,-0.168828357,0.083333333,0.269672331,-0.103005665,0.316666667,0.909186648,-0.275853315,0,0,0
1420215,3.786666667,4.16534193,3.407991403,1402259,2.966666667,3.085923625,2.847409708,0.183333333,0.535495024,-0.168828357,0.1,0.323606798,-0.123606798,0.316666667,0.909186648,-0.275853315,0,0,0
1430216,3.78,4.173582383,3.386417617,1412059,2.966666667,3.062809983,2.87052335,0.183333333,0.535495024,-0.168828357,0.1,0.323606798,-0.123606798,0.333333333,0.963121115,-0.296454448,0,0,0
1440217,3.8,4.176256171,3.423743829,1421859,2.95,3.075957556,2.824042444,0.183333333,0.564387076,-0.19772041,0.066666667,0.215737865,-0.082404532,0.35,1.017055581,-0.317055581,0,0,0
1450218,3.786666667,4.174233744,3.399099589,1431659,2.95,3.075957556,2.824042444,0.183333333,0.564387076,-0.19772041,0.05,0.161803399,-0.061803399,0.283333333,0.859101821,-0.292435155,0.033333333,0.107868933,-0.041202266
1460219,3.76,4.153398221,3.366601779,1441459,2.916666667,3.042624223,2.79070911,0.25,0.739707117,-0.239707117,0.05,0.161803399,-0.061803399,0.266666667,0.805167355,-0.271834022,0.033333333,0.107868933,-0.041202266
1470220,3.72,4.123449117,3.316550883,1451259,2.883333333,3.068919369,2.697747298,0.233333333,0.68577265,-0.219105984,0.05,0.161803399,-0.061803399,0.3,0.913036288,-0.313036288,0.033333333,0.107868933,-0.041202266
1480221,3.753333333,4.109641998,3.397024668,1461059,2.866666667,3.082066942,2.651266391,0.233333333,0.68577265,-0.219105984,0.05,0.161803399,-0.061803399,0.283333333,0.859101821,-0.292435155,0.066666667,0.215737865,-0.082404532
1490222,3.753333333,4.109641998,3.397024668,1470859,2.833333333,3.108362088,2.558304579,0.216666667,0.660730237,-0.227396903,0.05,0.161803399,-0.061803399,0.3,0.913036288,-0.313036288,0.066666667,0.215737865,-0.082404532
1500223,3.78,4.104075333,3.455924667,1480659,2.85,3.095214515,2.604785485,0.216666667,0.660730237,-0.227396903,0.05,0.161803399,-0.061803399,0.283333333,0.859101821,-0.292435155,0.066666667,0.215737865,-0.082404532


==> data/num_clusters_mean_std.csv <==
epoch,num_cluster_mean,num_cluster_std,num_cluster_upper,num_cluster_lower
0,0.0,0.0,0.0,0.0
1,7.0,2.738612788,9.738612788000001,4.261387212
2,10.2,2.387467277,12.587467276999998,7.8125327229999995
3,9.4,2.50998008,11.90998008,6.89001992
4,9.0,1.870828693,10.870828693,7.129171307
5,8.2,1.643167673,9.843167673,6.5568323269999995
6,8.2,1.643167673,9.843167673,6.5568323269999995
7,8.2,1.643167673,9.843167673,6.5568323269999995
8,8.0,1.224744871,9.224744871,6.775255129
9,7.8,0.836660027,8.636660027,6.963339973
10,7.8,0.836660027,8.636660027,6.963339973
11,7.8,0.836660027,8.636660027,6.963339973
12,7.6,0.894427191,8.494427191,6.7055728089999995
13,7.6,0.894427191,8.494427191,6.7055728089999995
14,7.6,0.894427191,8.494427191,6.7055728089999995
15,7.6,0.894427191,8.494427191,6.7055728089999995
16,7.6,0.894427191,8.494427191,6.7055728089999995
17,7.6,0.894427191,8.494427191,6.7055728089999995
18,7.6,0.894427191,8.494427191,6.7055728089999995
19,7.6,0.894427191,8.494427191,6.7055728089999995
20,7.6,0.894427191,8.494427191,6.7055728089999995
21,7.6,0.894427191,8.494427191,6.7055728089999995
22,7.6,0.894427191,8.494427191,6.7055728089999995
23,7.6,0.894427191,8.494427191,6.7055728089999995
24,7.6,0.894427191,8.494427191,6.7055728089999995
25,7.6,0.894427191,8.494427191,6.7055728089999995
26,7.6,0.894427191,8.494427191,6.7055728089999995
27,7.6,0.894427191,8.494427191,6.7055728089999995
28,7.6,0.894427191,8.494427191,6.7055728089999995
29,7.6,0.894427191,8.494427191,6.7055728089999995
30,7.6,0.894427191,8.494427191,6.7055728089999995
31,7.6,0.894427191,8.494427191,6.7055728089999995
32,7.6,0.894427191,8.494427191,6.7055728089999995
33,7.6,0.894427191,8.494427191,6.7055728089999995
34,7.6,0.894427191,8.494427191,6.7055728089999995
35,7.6,0.894427191,8.494427191,6.7055728089999995
36,7.6,0.894427191,8.494427191,6.7055728089999995
37,7.6,0.894427191,8.494427191,6.7055728089999995
38,7.6,0.894427191,8.494427191,6.7055728089999995
39,7.6,0.894427191,8.494427191,6.7055728089999995
40,7.6,0.894427191,8.494427191,6.7055728089999995
41,7.6,0.894427191,8.494427191,6.7055728089999995
42,7.6,0.894427191,8.494427191,6.7055728089999995
43,7.6,0.894427191,8.494427191,6.7055728089999995
44,7.6,0.894427191,8.494427191,6.7055728089999995
45,7.6,0.894427191,8.494427191,6.7055728089999995
46,7.6,0.894427191,8.494427191,6.7055728089999995
47,7.6,0.894427191,8.494427191,6.7055728089999995
48,7.6,0.894427191,8.494427191,6.7055728089999995
49,7.6,0.894427191,8.494427191,6.7055728089999995
50,7.6,0.894427191,8.494427191,6.7055728089999995
51,7.6,0.894427191,8.494427191,6.7055728089999995
52,7.6,0.894427191,8.494427191,6.7055728089999995
53,7.6,0.894427191,8.494427191,6.7055728089999995
54,7.6,0.894427191,8.494427191,6.7055728089999995
55,7.6,0.894427191,8.494427191,6.7055728089999995
56,7.6,0.894427191,8.494427191,6.7055728089999995
57,7.6,0.894427191,8.494427191,6.7055728089999995
58,7.6,0.894427191,8.494427191,6.7055728089999995
59,7.6,0.894427191,8.494427191,6.7055728089999995
60,7.6,0.894427191,8.494427191,6.7055728089999995
61,7.6,0.894427191,8.494427191,6.7055728089999995
62,7.6,0.894427191,8.494427191,6.7055728089999995
63,7.6,0.894427191,8.494427191,6.7055728089999995
64,7.6,0.894427191,8.494427191,6.7055728089999995
65,7.6,0.894427191,8.494427191,6.7055728089999995
66,7.6,0.894427191,8.494427191,6.7055728089999995
67,7.6,0.894427191,8.494427191,6.7055728089999995
68,7.6,0.894427191,8.494427191,6.7055728089999995
69,7.6,0.894427191,8.494427191,6.7055728089999995
70,7.6,0.894427191,8.494427191,6.7055728089999995
71,7.6,0.894427191,8.494427191,6.7055728089999995
72,7.6,0.894427191,8.494427191,6.7055728089999995
73,7.6,0.894427191,8.494427191,6.7055728089999995
74,7.6,0.894427191,8.494427191,6.7055728089999995
75,7.6,0.894427191,8.494427191,6.7055728089999995
76,7.6,0.894427191,8.494427191,6.7055728089999995
77,7.6,0.894427191,8.494427191,6.7055728089999995
78,7.6,0.894427191,8.494427191,6.7055728089999995
79,7.6,0.894427191,8.494427191,6.7055728089999995
80,7.6,0.894427191,8.494427191,6.7055728089999995
81,7.6,0.894427191,8.494427191,6.7055728089999995
82,7.6,0.894427191,8.494427191,6.7055728089999995
83,7.6,0.894427191,8.494427191,6.7055728089999995
84,7.6,0.894427191,8.494427191,6.7055728089999995
85,7.6,0.894427191,8.494427191,6.7055728089999995
86,7.6,0.894427191,8.494427191,6.7055728089999995
87,7.6,0.894427191,8.494427191,6.7055728089999995
88,7.6,0.894427191,8.494427191,6.7055728089999995
89,7.6,0.894427191,8.494427191,6.7055728089999995
90,7.6,0.894427191,8.494427191,6.7055728089999995
91,7.6,0.894427191,8.494427191,6.7055728089999995
92,7.6,0.894427191,8.494427191,6.7055728089999995
93,7.6,0.894427191,8.494427191,6.7055728089999995
94,7.6,0.894427191,8.494427191,6.7055728089999995
95,7.6,0.894427191,8.494427191,6.7055728089999995
96,7.6,0.894427191,8.494427191,6.7055728089999995
97,7.6,0.894427191,8.494427191,6.7055728089999995
98,7.6,0.894427191,8.494427191,6.7055728089999995
99,7.6,0.894427191,8.494427191,6.7055728089999995


==> data/total_loss_mean_std.csv <==
step,total_loss_mean,total_loss_std,total_loss_upper,total_loss_lower
500,2.3797239302,0.10786091162174691,2.487584841821747,2.271863018578253
1000,2.3269076824,0.08055071379224706,2.407458396192247,2.2463569686077527
1500,2.2646814824000003,0.049687117305400375,2.314368599705401,2.2149943650946
2000,2.2742948056,0.04739923399250534,2.321694039592505,2.2268955716074945
2500,2.1941708566,0.136480903365719,2.330651759965719,2.057689953234281
3000,2.1881931781999997,0.133670943622273,2.321864121822273,2.0545222345777265
3500,2.1396759986000005,0.0530243525217505,2.192700351121751,2.08665164607825
4000,2.201128006,0.08729701281305291,2.2884250188130526,2.113830993186947
4500,2.1529514314,0.07369468849957876,2.226646119899579,2.079256742900421
5000,1.2467371938,0.024095389240070254,1.2708325830400702,1.2226418045599299
5500,1.1893853665999998,0.025600653567440606,1.2149860201674405,1.1637847130325591
6000,1.1593900205999998,0.01637031699236576,1.1757603375923655,1.1430197036076342
6500,1.1786508798,0.047573206361155806,1.2262240861611557,1.1310776734388441
7000,1.1426977394000002,0.02497285392008874,1.1676705933200888,1.1177248854799116
7500,1.1598140475999998,0.010129168421159965,1.1699432160211598,1.1496848791788399
8000,1.1572876214,0.03486071470880805,1.192148336108808,1.122426906691192
8500,1.154182911,0.0238309672628841,1.178013878262884,1.130351943737116
9000,1.1517078163999999,0.026246524415460173,1.17795434081546,1.1254612919845397
9500,1.1367490768,0.021998418092493657,1.1587474948924936,1.1147506587075062
10000,1.1122065066,0.02439791455291988,1.1366044211529198,1.0878085920470801
10500,1.1116388322000001,0.018975419766321923,1.130614251966322,1.0926634124336783
11000,1.1324048518,0.01712473251110092,1.149529584311101,1.115280119288899
11500,1.1194890262,0.023895898080047072,1.143384924280047,1.095593128119953
12000,1.1111254931999999,0.01447943084391475,1.1256049240439145,1.0966460623560852
12500,1.128336072,0.02266748328643205,1.151003555286432,1.105668588713568
13000,1.0993457794000001,0.014550391775541769,1.113896171175542,1.0847953876244583
13500,1.0989985703999998,0.012059190676331303,1.111057761076331,1.0869393797236686
14000,1.1126256228,0.02046483224030281,1.1330904550403027,1.0921607905596973
14500,1.0956776144,0.014798446387653852,1.1104760607876538,1.0808791680123462
15000,1.087303567,0.016150667821706224,1.1034542348217062,1.0711528991782937
15500,1.0905038596,0.017958934685612687,1.1084627942856127,1.0725449249143875
16000,1.0901590108,0.009171472118773083,1.099330482918773,1.080987538681227
16500,1.0723569396000001,0.015797823935745234,1.0881547635357454,1.0565591156642549
17000,1.076937723,0.02049999351204683,1.0974377165120468,1.056437729487953
17500,1.0809852837999998,0.016894950971879912,1.0978802347718797,1.06409033282812
18000,1.0750288008,0.012002906514466321,1.0870317073144662,1.0630258942855337
18500,1.0657966613999998,0.01167958905827516,1.077476250458275,1.0541170723417246
19000,1.0887505532000001,0.01860676680298878,1.107357320002989,1.0701437863970114
19500,1.0761218786,0.011678601065749975,1.0878004796657499,1.06444327753425
20000,1.0690764665999999,0.015364291109498713,1.0844407577094985,1.0537121754905012
20500,1.0747380255999999,0.010683415268787333,1.0854214408687872,1.0640546103312125
21000,1.0842839958000001,0.018374247744533004,1.1026582435445331,1.0659097480554671
21500,1.0607556582,0.005396306092490478,1.0661519642924904,1.0553593521075095
22000,1.0713662148,0.007555782336073256,1.0789219971360733,1.0638104324639268
22500,1.065177989,0.00832723895507753,1.0735052279550774,1.0568507500449225
23000,1.078144026,0.015657651404178446,1.0938016774041783,1.0624863745958215
23500,1.0635311842,0.017064226747686713,1.0805954109476867,1.046466957452313
24500,1.0677677392,0.006615920628678431,1.0743836598286785,1.0611518185713216
25000,1.0605507851999998,0.014093511497086412,1.0746442966970862,1.0464572737029134
25500,1.0613487004,0.01718380010644729,1.0785325005064472,1.0441649002935527
26000,1.0624921082,0.00416458604380392,1.066656694243804,1.058327522156196
26500,1.0619977474,0.019280384749367094,1.081278132149367,1.042717362650633
27000,1.0666175842,0.01819040898111367,1.0848079931811137,1.0484271752188865
27500,1.0526417732,0.009750374796097354,1.0623921479960974,1.0428913984039025
28000,1.0535571814,0.011732258228382485,1.0652894396283825,1.0418249231716175
28500,1.0482170822,0.006369483814805085,1.0545865660148053,1.041847598385195
29000,1.0569539308,0.013596607587268316,1.0705505383872682,1.0433573232127318
29500,1.061634159,0.011409720466377534,1.0730438794663775,1.0502244385336226
30000,1.0531585934,0.011716429104530617,1.0648750225045307,1.0414421642954694
30500,1.0445530416,0.005356591552411198,1.0499096331524111,1.0391964500475888
31000,1.0581222773999999,0.004561106115781283,1.0626833835157812,1.0535611712842186
31500,1.0505141734000003,0.0158829889630145,1.0663971623630148,1.0346311844369858
32000,1.059852934,0.009577794417254887,1.0694307284172548,1.0502751395827452
32500,1.0540933129999999,0.010631619482656318,1.0647249324826562,1.0434616935173435
33000,1.0582132342,0.011571209273185497,1.0697844434731854,1.0466420249268145
33500,1.0511032344,0.00896314679520273,1.0600663811952027,1.0421400876047973
34000,1.0503644704,0.014420961994632773,1.0647854323946326,1.0359435084053672
34500,1.0464133500000001,0.01791955595067252,1.0643329059506728,1.0284937940493275
35000,1.0406127454,0.013660024507852728,1.0542727699078527,1.0269527208921474
35500,1.0552511456,0.009639456052542985,1.064890601652543,1.045611689547457
36000,1.0543782472,0.011364015207371072,1.0657422624073711,1.043014231992629
36500,1.0431068662,0.006853577940600172,1.0499604441406003,1.0362532882593998
37000,1.0451359512000002,0.005364032240834017,1.0504999834408342,1.0397719189591663
37500,1.0491466998,0.0034641539373726697,1.0526108537373728,1.0456825458626273
38000,1.044938612,0.006290648125091897,1.0512292601250919,1.038647963874908
38500,1.0446965218,0.011048298460516867,1.0557448202605169,1.033648223339483
39000,1.0506896736,0.017710625536717234,1.0684002991367172,1.0329790480632828
39500,1.0380337713999999,0.0068802857264062545,1.0449140571264062,1.0311534856735936
40000,1.0422128438,0.008396493060871106,1.050609336860871,1.033816350739129
40500,1.0448049784,0.008837347308082388,1.0536423257080823,1.0359676310919177
41000,1.0420658112,0.011891865825255366,1.0539576770252554,1.0301739453747447
41500,1.0352182864,0.012638184577575927,1.0478564709775757,1.022580101822424
42000,1.0429999828,0.00907219169044777,1.0520721744904478,1.0339277911095524
42500,1.0354198694000003,0.006261733742544298,1.0416816031425447,1.029158135657456
43000,1.0448485852,0.014510999250881774,1.0593595844508819,1.0303375859491182
43500,1.0471611498,0.0038631256504319117,1.051024275450432,1.043298024149568
44000,1.0421526432000001,0.016850823094604395,1.0590034662946044,1.0253018201053958
44500,1.0438134194,0.010959582891431209,1.0547730022914312,1.0328538365085687
45000,1.0435570716,0.012500125482622642,1.0560571970826227,1.0310569461173773
45500,1.0455293894,0.009819535783512036,1.055348925183512,1.035709853616488
46000,1.0466031312,0.007032324587044055,1.053635455787044,1.0395708066129559
46500,1.0425986292,0.0092573965547173,1.0518560257547174,1.0333412326452827
47000,1.0411789180000002,0.008914941401192908,1.050093859401193,1.0322639765988073
47500,1.0359329938,0.01000728539509699,1.045940279195097,1.025925708404903
48500,1.0411679506,0.007832207994796588,1.0490001585947966,1.0333357426052034
49000,1.0295897485999999,0.00576338471507551,1.0353531333150754,1.0238263638849243
49500,1.0334927796,0.004393507121625896,1.0378862867216259,1.029099272478374
50000,1.0455452204,0.005850068290994234,1.0513952886909943,1.0396951521090056
50500,1.044692254,0.004668863047986622,1.0493611170479866,1.0400233909520136
51000,1.0360913036,0.005504859448451216,1.0415961630484512,1.0305864441515487
51500,1.0396812916,0.011743804351726282,1.0514250959517262,1.0279374872482738
52000,1.0390581608,0.008180746480980503,1.0472389072809805,1.0308774143190196
52500,1.0326748371999999,0.01312874236333304,1.045803579563333,1.0195460948366668
53000,1.0421412946,0.009579527001759498,1.0517208216017595,1.0325617675982404
53500,1.0377171994,0.009785492212791048,1.0475026916127912,1.027931707187209
54000,1.0334536076,0.005456129231048028,1.038909736831048,1.027997478368952
54500,1.0259991883999997,0.008067993586748342,1.034067181986748,1.0179311948132514
55000,1.0373459576000001,0.011912881494658262,1.0492588390946584,1.0254330761053418
55500,1.0464137079999998,0.008813629661002154,1.055227337661002,1.0376000783389976
56000,1.0341433763999999,0.014326480835757972,1.0484698572357578,1.019816895564242
56500,1.0321851491999998,0.014037465662394891,1.0462226148623948,1.0181476835376049
57000,1.0399756432,0.0052320796532919454,1.0452077228532919,1.0347435635467082
57500,1.0323848724,0.015558259018599859,1.0479431314185998,1.0168266133814001
58000,1.0380981446,0.007138211632426856,1.0452363562324267,1.0309599329675732
58500,1.0378399135999998,0.008358728936068203,1.046198642536068,1.0294811846639316
59000,1.0357102154,0.005299809090601719,1.0410100244906018,1.0304104063093982
59500,1.0365061998000002,0.008143105307603394,1.0446493051076036,1.028363094492397
60000,1.0355215072,0.012145167552891294,1.047666674752891,1.0233763396471087
60500,1.0293518064,0.007674432165777412,1.0370262385657774,1.0216773742342227
61000,1.026329088,0.0064552304061293265,1.0327843184061294,1.0198738575938706
61500,1.0338994742,0.009250375652151067,1.0431498498521512,1.024649098547849
62000,1.0278322696000002,0.007226606197969703,1.03505887579797,1.0206056634020304
62500,1.0284100292000002,0.003005935113805003,1.0314159643138052,1.0254040940861953
63000,1.0264240504,0.006926259918011964,1.033350310318012,1.019497790481988
63500,1.032350874,0.01141095247846592,1.043761826478466,1.020939921521534
64000,1.0329075574,0.011937536008510668,1.0448450934085107,1.0209700213914892
64500,1.025266719,0.016515764926766097,1.0417824839267662,1.0087509540732338
65000,1.0281777855999998,0.007910194995015888,1.0360879805950158,1.0202675906049838
65500,1.0312529088000002,0.00837178981268927,1.0396246986126896,1.0228811189873108
66000,1.026761675,0.004911428140482002,1.031673103140482,1.0218502468595179
66500,1.0267373800000001,0.009037984894628363,1.0357753648946284,1.0176993951053719
67000,1.0299457788000002,0.01638013091824277,1.046325909718243,1.0135656478817574
67500,1.0204507828,0.014272795611333846,1.0347235784113338,1.0061779871886662
68000,1.0257571222,0.009564662047193317,1.0353217842471933,1.0161924601528065
68500,1.0228512528,0.0053349096005654946,1.0281861624005655,1.0175163431994345
69000,1.0205244064,0.008863321947745098,1.0293877283477453,1.0116610844522549
69500,1.0248084784,0.011654373196000592,1.0364628515960006,1.0131541052039994
70000,1.028737998,0.007888682785453816,1.0366266807854538,1.0208493152145461
70500,1.0246242284,0.00811860998418826,1.0327428383841883,1.0165056184158117
71000,1.024526,0.003327380429902455,1.0278533804299026,1.0211986195700975
71500,1.0300489426000001,0.010809591933576437,1.0408585345335766,1.0192393506664237
72500,1.0366963386,0.012732830401315369,1.0494291690013156,1.0239635081986846
73000,1.027301097,0.014531766610448868,1.041832863610449,1.012769330389551
73500,1.0295446394,0.01267724779271775,1.0422218871927178,1.0168673916072823
74000,1.0294839381999998,0.005763030543268104,1.035246968743268,1.0237209076567317
74500,1.0320551632000001,0.003933459267507912,1.0359886224675081,1.0281217039324921
75000,1.0232515571999998,0.008400716370520638,1.0316522735705205,1.0148508408294792
75500,1.022692466,0.006614746361058102,1.0293072123610583,1.016077719638942
76000,1.0333379744,0.010344517166549569,1.0436824915665495,1.0229934572334505
76500,1.0273207428,0.0041654002573635555,1.0314861430573634,1.0231553425426365
77000,1.0278265954,0.010023733937925609,1.0378503293379258,1.0178028614620744
77500,1.0325800180000002,0.013115068385707243,1.0456950863857075,1.019464949614293
78000,1.0267708061999998,0.008004209164467615,1.0347750153644675,1.0187665970355322
78500,1.0226608752,0.009930466260775355,1.0325913414607752,1.0127304089392246
79000,1.0310274362,0.01752545221841625,1.0485528884184163,1.0135019839815838
79500,1.0236761806,0.009232713084853966,1.032908893684854,1.0144434675151461
80000,1.0220066786,0.009617232313360806,1.0316239109133607,1.0123894462866392
80500,1.0212344645999998,0.007818553781405549,1.0290530183814053,1.0134159108185943
81000,1.0233505728,0.006838283354028163,1.0301888561540282,1.016512289445972
81500,1.0222623108,0.011306006923182328,1.0335683177231823,1.0109563038768177
82000,1.0210302832,0.008193987479616166,1.0292242706796162,1.0128362957203838
82500,1.0280369996,0.011882020990720117,1.0399190205907203,1.0161549786092798
83000,1.0202297448,0.011790691903476126,1.032020436703476,1.008439052896524
83500,1.0216770410000002,0.011188521617661804,1.032865562617662,1.0104885193823385
84000,1.0296345234,0.009130305111210907,1.0387648285112108,1.0205042182887891
84500,1.0333689686,0.009965332984081823,1.043334301584082,1.0234036356159182
85000,1.0223660948,0.004578907571598987,1.026945002371599,1.017787187228401
85500,1.0264421462,0.005769858837186592,1.0322120050371866,1.0206722873628133
86000,1.021943474,0.006225655697887031,1.028169129697887,1.015717818302113
86500,1.0156371832000002,0.008081912725067227,1.0237190959250675,1.0075552704749329
87000,1.0312870980000002,0.004893415297454576,1.0361805132974549,1.0263936827025455
87500,1.0239115954000002,0.011477533768343137,1.0353891291683432,1.0124340616316572
88000,1.0160677434,0.012521646773015595,1.0285893901730156,1.0035460966269845
88500,1.0293499468000002,0.01566981287774138,1.0450197596777415,1.013680133922259
89000,1.02327137,0.009886150543112688,1.0331575205431127,1.0133852194568873
89500,1.024168992,0.009132873881142619,1.0333018658811426,1.0150361181188572
90000,1.0230198144,0.01259595670785194,1.035615771107852,1.010423857692148
90500,1.0164182664,0.005023795875832452,1.0214420622758325,1.0113944705241678
91000,1.0284985303999998,0.0072239858944289454,1.0357225162944288,1.0212745445055709
91500,1.0208615779999999,0.01219154898704677,1.0330531269870467,1.008670029012953
92000,1.021401882,0.012246165306808056,1.033648047306808,1.009155716693192
92500,1.0250166891999999,0.007467446256952366,1.0324841354569523,1.0175492429430475
93000,1.0177903177999998,0.005042473076811196,1.0228327908768111,1.0127478447231886
93500,1.0228738547999998,0.009756831230950056,1.0326306860309498,1.0131170235690499
94000,1.0243265868,0.009122037002836243,1.0334486238028362,1.0152045497971638
94500,1.0195528986,0.009557102627836213,1.0291100012278362,1.0099957959721637
95000,1.017304897,0.0063888483433717945,1.0236937453433719,1.0109160486566282
95500,1.0156699656,0.005376764895649376,1.0210467304956492,1.0102932007043506
96500,1.0231823684,0.010051385870361978,1.033233754270362,1.0131309825296382
97000,1.01774503,0.016341218357044586,1.0340862483570445,1.0014038116429553
97500,1.0199539659999999,0.01400917688785403,1.033963142887854,1.0059447891121458
98000,1.0167746066,0.005291484720231915,1.022066091320232,1.0114831218797682
98500,1.0226222992,0.0054374634011940945,1.028059762601194,1.017184835798806
99000,1.0117664574,0.00888652888891677,1.0206529862889169,1.0028799285110832
99500,1.0255507708,0.009164063742914206,1.0347148345429142,1.0163867070570858
100000,1.0116928340000002,0.00881654892314931,1.0205093829231495,1.002876285076851
100500,1.0160071612000001,0.008069523668595134,1.0240766848685952,1.007937637531405
101000,1.0187525748000001,0.007728486035628071,1.0264810608356283,1.011024088764372
101500,1.0196772576000002,0.009171314066413418,1.0288485716664135,1.0105059435335868
102000,1.0244383096,0.008135660171568682,1.0325739697715688,1.0163026494284313
102500,1.0247874021999999,0.005088065333251109,1.0298754675332509,1.0196993368667489
103000,1.0166079521999998,0.011448476312654495,1.0280564285126543,1.0051594758873452
103500,1.0119125366,0.005937182726853754,1.0178497193268536,1.0059753538731462
104000,1.0219026802,0.010735343147401615,1.0326380233474015,1.0111673370525984
104500,1.0234322786,0.008075469466891713,1.0315077480668917,1.0153568091331084
105000,1.013968468,0.008502542532338894,1.022471010532339,1.0054659254676612
105500,1.0226060868,0.0058653896791212344,1.0284714764791212,1.0167406971208788
106000,1.015700388,0.009184129500849817,1.0248845175008499,1.00651625849915
106500,1.0242003918000002,0.0029992133129853903,1.0271996051129857,1.0212011784870147
107000,1.0166285276,0.009600835064432704,1.0262293626644328,1.0070276925355672
107500,1.0186397554,0.004618015494339493,1.0232577708943396,1.0140217399056604
108000,1.0138487340000002,0.0067719705443945715,1.0206207045443947,1.0070767634556057
108500,1.0149248838,0.001925486768894793,1.0168503705688947,1.0129993970311053
109000,1.0181180236,0.005747002011981978,1.0238650256119821,1.012371021588018
109500,1.0138784647999999,0.006509007084506497,1.0203874718845063,1.0073694577154935
110000,1.0262447596,0.008085188197525598,1.0343299477975256,1.0181595714024743
110500,1.0137464762000001,0.010883382413133387,1.0246298586131335,1.0028630937868668
111000,1.0181030035999998,0.005886393689750715,1.0239893972897505,1.0122166099102492
111500,1.0161000489999998,0.005897797487825692,1.0219978464878254,1.0102022515121742
112000,1.013605547,0.008368415626680307,1.0219739626266804,1.0052371313733197
112500,1.0161120416,0.0044302639584606115,1.0205423055584606,1.0116817776415394
113000,1.0165524482000001,0.010867769002702575,1.0274202172027027,1.0056846791972975
113500,1.0128659249999998,0.010101269607290748,1.0229671946072907,1.002764655392709
114000,1.0148974418,0.006016326572425572,1.0209137683724256,1.0088811152275745
114500,1.0213772536,0.009925773887986761,1.0313030274879869,1.0114514797120133
115000,1.0158202886,0.013659907003750318,1.0294801956037505,1.0021603815962496
115500,1.0133230208000001,0.006905667092684741,1.020228687892685,1.0064173537073153
116000,1.0184814928,0.007662930589598991,1.026144423389599,1.0108185622104011
116500,1.0193632842,0.011460411719484552,1.0308236959194845,1.0079028724805155
117000,1.0115052461999998,0.008107476937123778,1.0196127231371237,1.003397769262876
117500,1.0138353586000002,0.00605087365979574,1.019886232259796,1.0077844849402045
118000,1.0120573998,0.010529428069207751,1.0225868278692076,1.0015279717307923
118500,1.0187643765999999,0.012757374230871374,1.0315217508308712,1.0060070023691285
119000,1.0093228578,0.008879187849362166,1.0182020456493621,1.0004436699506378
119500,1.016279197,0.008331296520718987,1.024610493520719,1.007947900479281
120500,1.010591495,0.008220786733981378,1.0188122817339813,1.0023707082660185
121000,1.0141282079999998,0.008957042110911749,1.0230852501109116,1.005171165889088
121500,1.0162022830000002,0.008056499168461954,1.0242587821684621,1.0081457838315382
122000,1.0154254436,0.008065939687909578,1.0234913832879096,1.0073595039120906
122500,1.0198237657999998,0.010256021055825211,1.030079786855825,1.0095677447441747
123000,1.013445735,0.007220495889002886,1.0206662308890029,1.006225239110997
123500,1.0193296194,0.00834573661082106,1.0276753560108212,1.010983882789179
124000,1.0111110928,0.009753425193939715,1.0208645179939397,1.0013576676060603
124500,1.014170265,0.011398780839107432,1.0255690458391074,1.0027714841608926
125000,1.0214216472,0.007095873634721672,1.0285175208347217,1.0143257735652782
125500,1.0112071035999999,0.009592753090725771,1.0207998566907257,1.001614350509274
126000,1.0131247399999999,0.008293498860923718,1.0214182388609236,1.004831241139076
126500,1.0091358422,0.019693331419721915,1.028829173619722,0.9894425107802781
127000,1.0187975406,0.0071456218400612545,1.0259431624400612,1.0116519187599389
127500,1.0204695462,0.009075762319060035,1.02954530851906,1.01139378388094
128000,1.0160991907999999,0.004671446652573683,1.0207706374525736,1.0114277441474262
128500,1.0157407044,0.011411343519448298,1.0271520479194483,1.0043293608805517
129000,1.012281561,0.0062734500086748645,1.018555011008675,1.006008110991325
129500,1.0167523621999999,0.011536997168141782,1.0282893593681417,1.005215365031858
130000,1.0075804114,0.010202590306163245,1.0177830017061633,0.9973778210938368
130500,1.0082152484,0.005460022870245863,1.013675271270246,1.002755225529754
131000,1.0125180008,0.006354450183125567,1.0188724509831257,1.0061635506168745
131500,1.0140273334,0.0118556104364249,1.025882943836425,1.0021717229635752
132000,1.0147494317999999,0.01179882114554907,1.026548252945549,1.0029506106544508
132500,1.00806098,0.009977204221435804,1.0180381842214359,0.9980837757785642
133000,1.0102146506,0.008883042266923772,1.0190976928669238,1.0013316083330763
133500,1.0194339989999999,0.005742869514663414,1.0251768685146634,1.0136911294853364
134000,1.0139603374,0.00832458052252093,1.0222849179225209,1.005635756877479
134500,1.0135234834000002,0.01300231010318328,1.0265257935031835,1.000521173296817
135000,1.0120871305999999,0.010826380225163778,1.0229135108251637,1.001260750374836
135500,1.0208734512,0.014228145416190703,1.0351015966161907,1.0066453057838092
136000,1.0167463183999998,0.014813602012555677,1.0315599204125556,1.001932716387444
136500,1.0099346758,0.010941943489064614,1.0208766192890646,0.9989927323109354
137000,1.0142437458,0.010159131316288329,1.0244028771162883,1.0040846144837117
137500,1.0097512486,0.004565572549146139,1.0143168211491462,1.0051856760508537
138000,1.0064480426,0.00741049921232205,1.013858541812322,0.9990375433876779
138500,1.008184242,0.002315911547188503,1.0105001535471885,1.0058683304528115
139000,1.0148270367999999,0.010319130849083072,1.025146167649083,1.0045079059509168
139500,1.0084493162,0.012516415320301955,1.0209657315203018,0.995932900879698
140000,1.0100218532,0.008687120537791129,1.0187089737377912,1.0013347326622088
140500,1.0145807266,0.003187505276505898,1.0177682318765058,1.0113932213234942
141000,1.0131929400000002,0.005598819386305071,1.0187917593863052,1.0075941206136951
141500,1.0021713493999997,0.006246223368639207,1.0084175727686389,0.9959251260313605
142000,1.017399287,0.006965793413131612,1.0243650804131315,1.0104334935868684
142500,1.0126450776,0.004534525726183719,1.0171796033261837,1.0081105518738163
143000,1.013556528,0.006953035518004114,1.0205095635180041,1.006603492481996
143500,1.0205048321999999,0.00812571814814507,1.028630550348145,1.0123791140518548
144500,1.0150686146,0.012433794693387895,1.027502409293388,1.0026348199066122
145000,1.0136604425999998,0.01112986234206417,1.024790304942064,1.0025305802579356
145500,1.0069445372,0.006179963285693387,1.0131245004856935,1.0007645739143067
146000,1.00853374,0.005235590330951629,1.0137693303309516,1.0032981496690485
146500,1.015261793,0.00856393434926156,1.0238257273492617,1.0066978586507385
147000,1.0077901126,0.0045367654871561365,1.0123268780871562,1.0032533471128438
147500,1.014435077,0.009328756754077168,1.023763833754077,1.0051063202459227
148000,1.0102429983999999,0.010447312967806448,1.0206903113678063,0.9997956854321934
148500,1.0162257436,0.01212289025590418,1.028348633855904,1.0041028533440959
149000,1.00922606,0.004300163773935813,1.0135262237739358,1.0049258962260643
149500,1.0108698844,0.00844054812186214,1.019310432521862,1.0024293362781378
150000,1.009346056,0.004984968763276485,1.0143310247632766,1.0043610872367235
150500,1.0172607422,0.009964674290254912,1.0272254164902548,1.0072960679097451
151000,1.0076395032,0.006285802745641527,1.0139253059456417,1.0013537004543585
151500,1.0105408668,0.008178776138617675,1.0187196429386176,1.0023620906613824
152000,1.01022352,0.007927309084389501,1.0181508290843895,1.0022962109156106
152500,1.0086918592,0.01242757770184335,1.0211194369018435,0.9962642814981567
153000,1.018395853,0.003694429740213979,1.0220902827402139,1.014701423259786
153500,1.0090028764,0.004527301124762513,1.0135301775247625,1.0044755752752377
154000,1.0117318868,0.0061609807045560775,1.0178928675045562,1.0055709060954439
154500,1.0118494512000002,0.010421053995373698,1.022270505195374,1.0014283972046265
155000,1.007708335,0.007062072400816444,1.0147704074008164,1.0006462625991837
155500,1.018318963,0.00780027700501562,1.0261192400050156,1.0105186859949844
156000,1.0076245666,0.01149479377187695,1.0191193603718771,0.9961297728281232
156500,1.015274501,0.0031371835858592053,1.018411684585859,1.0121373174141408
157000,1.0060587882,0.003945140727603223,1.0100039289276033,1.0021136474723968
157500,0.9972476006000001,0.007939240267699032,1.0051868408676992,0.9893083603323011
158000,1.0086339236000001,0.006848379390112984,1.0154823029901132,1.001785544209887
158500,1.0077205660000002,0.006280246304598819,1.014000812304599,1.0014403196954014
159000,1.0047266484,0.010955662151832735,1.0156823105518327,0.9937709862481672
159500,1.008475113,0.003951408223005185,1.0124265212230052,1.0045237047769948
160000,1.0109238623999999,0.005203626963186143,1.016127489363186,1.0057202354368138
160500,1.0109134316,0.008689911178154236,1.0196033427781541,1.0022235204218457
161000,1.01136415,0.012714731315205929,1.0240788813152057,0.998649418684794
161500,1.0028344276,0.004360478854610263,1.0071949064546104,0.9984739487453899
162000,1.0119828702,0.012157985042646431,1.0241408552426465,0.9998248851573536
162500,1.0102276566,0.003719262902964007,1.013946919502964,1.0065083936970358
163000,1.0070409653999999,0.007344274007555038,1.014385239407555,0.9996966913924449
163500,1.0080927374,0.009648554050545639,1.0177412914505455,0.9984441833494543
164000,1.0075823904,0.009298766197302884,1.016881156597303,0.9982836242026972
164500,1.0104817628,0.010177342345185887,1.0206591051451859,1.0003044204548142
165000,1.0043929934,0.0083775221828328,1.0127705155828328,0.9960154712171672
165500,1.0109942436000001,0.002114697945858292,1.0131089415458585,1.0088795456541417
166000,1.0062268260000002,0.00546538287146158,1.0116922088714617,1.0007614431285388
166500,1.0053102612,0.006898931295897484,1.0122091924958976,0.9984113299041025
167000,1.0148068901999998,0.014787650516096039,1.0295945407160958,1.0000192396839038
167500,1.0079408641999998,0.007374635826962375,1.0153155000269622,1.0005662283730374
168500,1.0112028838,0.012510973923192056,1.0237138577231921,0.998691909876808
169000,1.0085222004,0.0062176594256501015,1.01473985982565,1.00230454097435
169500,1.0103739262000002,0.0036004856455703928,1.0139744118455707,1.0067734405544297
170000,1.0114930391999999,0.005842967910879609,1.0173360071108795,1.0056500712891203
170500,1.0097580552,0.012082424440820468,1.0218404796408205,0.9976756307591796
171000,1.011892414,0.0077589706255508884,1.019651384625551,1.004133443374449
171500,1.0055148958,0.005761285891983865,1.0112761816919837,0.9997536099080161
172000,1.0067989112000002,0.0021330961483338657,1.008932007348334,1.0046658150516663
172500,1.0145414590000001,0.012492725779186965,1.027034184779187,1.0020487332208132
173000,1.009283054,0.011661406527321639,1.0209444605273217,0.9976216474726783
173500,1.0116329670000002,0.004631406582360666,1.0162643735823609,1.0070015604176394
174000,1.0085958482000001,0.00521136505073563,1.0138072132507359,1.0033844831492644
174500,1.001008618,0.004514674417328264,1.0055232924173283,0.9964939435826717
175000,1.0068961859999999,0.009586096214919038,1.0164822822149189,0.9973100897850808
175500,1.0117117166,0.009906625474093793,1.0216183420740939,1.0018050911259062
176000,1.0076457022,0.005573483948235848,1.0132191861482358,1.0020722182517643
176500,1.0054666044,0.005963970526364381,1.0114305749263643,0.9995026338736357
177000,1.0069119812,0.007563717855936873,1.014475699055937,0.9993482633440631
177500,1.0063026544,0.006317677341897759,1.0126203317418978,0.9999849770581022
178000,1.003480983,0.0065278105379684755,1.0100087935379685,0.9969531724620315
178500,1.0100795746,0.014029643347026525,1.0241092179470266,0.9960499312529735
179000,1.0067690612000002,0.00752287666415005,1.0142919378641502,0.9992461845358501
179500,1.0025589823999999,0.010543799073427918,1.0131027814734277,0.9920151833265719
180000,1.0042840004000002,0.003038787434466267,1.0073227878344664,1.001245212965534
180500,1.0059409378,0.0076223016141404865,1.0135632394141405,0.9983186361858595
181000,1.0118551492,0.009163248576117264,1.0210183977761174,1.0026919006238828
181500,1.0056090356,0.0052457535042872185,1.0108547891042872,1.000363282095713
182000,1.0061505556,0.004711400680278411,1.0108619562802785,1.0014391549197217
182500,1.0073195458,0.007717240024862225,1.0150367858248621,0.9996023057751378
183000,1.0072789668,0.010155868450819058,1.017434835250819,0.9971230983491809
183500,1.0004357338,0.0070448158911599,1.0074805496911599,0.9933909179088402
184000,1.0029132726,0.007204548246765707,1.0101178208467658,0.9957087243532343
184500,1.0039871098000002,0.010312495209874156,1.0142996050098743,0.993674614590126
185000,1.0012490271999999,0.0070009506931170825,1.0082499778931169,0.9942480765068827
185500,1.00974735,0.0074654377086602955,1.0172127877086603,1.0022819122913398
186000,1.0043264628000002,0.009114877651331996,1.013441340451332,0.9952115851486681
186500,1.0106086256,0.008772629149285397,1.0193812547492853,1.0018359964507146
187000,1.003714597,0.007923219729577088,1.0116378167295772,0.995791377270423
187500,1.0077589986,0.006013103547615983,1.013772102147616,1.0017458950523839
188000,1.0039956808,0.0034442840983263372,1.0074399648983263,1.0005513967016735
188500,1.0052279947999998,0.005559365786812721,1.0107873605868125,0.9996686290131871
189000,1.0008215426,0.005288857061343993,1.006110399661344,0.995532685538656
189500,1.0080755948,0.00717916846866867,1.0152547632686686,1.0008964263313314
190000,1.0118133782,0.017005153521579244,1.0288185317215792,0.9948082246784208
190500,1.0085897088,0.008651525164717939,1.0172412339647179,0.9999381836352821
191000,1.0078306676,0.004340204910618843,1.0121708725106189,1.003490462689381
191500,0.9997770908000001,0.011312626483555252,1.0110897172835553,0.9884644643164449
192500,1.0079586506,0.01348507418952724,1.0214437247895272,0.9944735764104727
193000,1.0042532444,0.012422310523682579,1.0166755549236826,0.9918309338763175
193500,1.0006017804000003,0.0024337336265685223,1.0030355140265688,0.9981680467734317
194000,1.0012228728,0.008062398832556106,1.0092852716325562,0.993160473967444
194500,1.0050485251999999,0.006625170698571062,1.011673695898571,0.9984233545014288
195000,1.0087871551999998,0.004663742444950231,1.01345089764495,1.0041234127550496
195500,1.0000605108,0.006268480934786454,1.0063289917347864,0.9937920298652135
196000,1.0118088722,0.012470751546083356,1.0242796237460834,0.9993381206539167
196500,1.0013295412,0.008815132002849013,1.0101446732028492,0.9925144091971511
197000,1.006853187,0.0065145147962473735,1.0133677017962472,1.0003386722037526
197500,1.0016133904,0.004887607422962596,1.0065009978229627,0.9967257829770374
198000,1.0073925018,0.004186391935907769,1.0115788937359078,1.0032061098640923
198500,1.0021345497999998,0.014355444310072147,1.016489994110072,0.9877791054899276
199000,1.0022336483999998,0.009208987380583419,1.0114426357805832,0.9930246610194164
199500,0.998629105,0.011643884418151555,1.0102729894181515,0.9869852205818485
200000,0.9993694306,0.004056550570316703,1.0034259811703168,0.9953128800296833
200500,1.0019545316,0.006752036178358261,1.0087065677783582,0.9952024954216417
201000,1.0017082812,0.006086289769733572,1.0077945709697336,0.9956219914302664
201500,1.004949844,0.008224677450495654,1.0131745214504957,0.9967251665495043
202000,1.0050167081999999,0.013404590999530817,1.0184212991995307,0.991612117200469
202500,1.0070853234,0.007032739349225646,1.0141180627492254,1.0000525840507744
203000,0.9987959146,0.0031342495248835177,1.0019301641248834,0.9956616650751164
203500,0.9980703712000001,0.004001382606553128,1.0020717538065531,0.994068988593447
204000,1.0033990620000002,0.006281875886857184,1.0096809378868574,0.997117186113143
204500,1.00642246,0.008607920162476773,1.0150303801624767,0.9978145398375232
205000,1.0048471928,0.00231028583860169,1.0071574786386017,1.0025369069613983
205500,1.0048813462,0.0077330397197535716,1.0126143859197534,0.9971483064802463
206000,1.0038084388000001,0.00898470983763693,1.0127931486376371,0.9948237289623633
206500,1.0075637578,0.009036998911090941,1.016600756711091,0.9985267588889092
207000,1.0056085826,0.0053501265149290276,1.010958709114929,1.0002584560850711
207500,1.004971528,0.0074794591723519556,1.012450987172352,0.9974920688276481
208000,1.004512596,0.009445414958441561,1.0139580109584416,0.9950671810415586
208500,1.0022315266,0.009419626810376681,1.0116511534103767,0.9928118997896233
209000,0.9996784088,0.010669550663997855,1.010347959463998,0.9890088581360021
209500,1.0010012983999999,0.00547182781913534,1.006473126219135,0.9955294705808645
210000,1.0062379122,0.005190187882941543,1.0114281000829415,1.0010477243170586
210500,1.0083143354,0.007968479187615026,1.016282814587615,1.0003458562123848
211000,1.0045449612,0.00781050221171532,1.0123554634117153,0.9967344589882846
211500,1.0028298736,0.007086100734290358,1.0099159743342905,0.9957437728657097
212000,1.0028991222,0.006511374212380472,1.0094104964123807,0.9963877479876196
212500,1.0067846418,0.011296926048001643,1.0180815678480015,0.9954877157519983
213000,1.0027190686,0.010740731800954594,1.0134598004009547,0.9919783367990455
213500,1.0066496374,0.007378213208924859,1.0140278506089249,0.9992714241910752
214000,1.0047345042,0.008206229456749455,1.0129407336567495,0.9965282747432506
214500,1.0058860422,0.007977875012500265,1.0138639172125004,0.9979081671874998
215000,1.0059408902000002,0.009905341283931026,1.0158462314839312,0.9960355489160692
215500,1.0040834546,0.005856080052443337,1.0099395346524433,0.9982273745475566
216500,1.0090165614,0.008029010085871518,1.0170455714858715,1.0009875513141284
217000,1.0015771866,0.012556567444959582,1.0141337540449595,0.9890206191550405
217500,0.9993113876,0.0037097053289649536,1.003021092928965,0.9956016822710351
218000,1.0039539458,0.007101154119804059,1.011055099919804,0.9968527916801959
218500,1.0067700387999998,0.009299271437336162,1.016069310237336,0.9974707673626637
219000,1.0044312237999997,0.00787331577216573,1.0123045395721655,0.996557908027834
219500,1.0063362838,0.0054934265380318014,1.0118297103380318,1.0008428572619683
220000,1.0017046213999998,0.013990545231643356,1.0156951666316432,0.9877140761683565
220500,0.9996869446,0.006014925703636404,1.0057018703036364,0.9936720188963636
221000,1.00273602,0.007475794473282805,1.0102118144732828,0.9952602255267171
221500,1.0003256558,0.015155321865432607,1.0154809776654325,0.9851703339345674
222000,1.002453482,0.009640982184019434,1.0120944641840195,0.9928124998159805
222500,1.0035173892,0.01253986258960128,1.0160572517896014,0.9909775266103987
223000,1.0011313678,0.007824192858400145,1.0089555606584002,0.9933071749415998
223500,0.9956203222,0.007578199633647329,1.0031985218336472,0.9880421225663526
224000,1.0031999111999998,0.006744201999282286,1.0099441131992821,0.9964557092007176
224500,1.0008558749999998,0.006865173285332645,1.0077210482853325,0.9939907017146672
225000,1.0063197016,0.004512222937523936,1.010831924537524,1.0018074786624762
225500,1.0104585886000002,0.014553878481226117,1.0250124670812262,0.995904710118774
226000,1.0049686672,0.0029274182212635507,1.0078960854212635,1.0020412489787365
226500,1.007359755,0.010872364860265993,1.018232119860266,0.996487390139734
227000,1.0010756372,0.007202612094856527,1.0082782492948565,0.9938730251051435
227500,1.0031174302,0.005949387707979128,1.0090668179079791,0.997168042492021
228000,0.9980447412,0.008606478979855987,1.0066512201798559,0.989438262220144
228500,1.0098856212,0.010445734019741078,1.020331355219741,0.999439887180259
229000,1.008416009,0.01231967769386313,1.0207356866938633,0.996096331306137
229500,0.9988052249999999,0.011599624562090413,1.0104048495620903,0.9872056004379095
230000,1.00450902,0.009105771429205302,1.0136147914292053,0.9954032485707947
230500,1.0024126412,0.007477595325672961,1.009890236525673,0.9949350458743271
231000,0.9942416906,0.004560450863580632,0.9988021414635806,0.9896812397364194
231500,1.007327616,0.007068708170752242,1.0143963241707523,1.0002589078292476
232000,1.0029383184,0.0037084480397170457,1.0066467664397172,0.999229870360283
232500,0.9993876696000001,0.00596520551117772,1.0053528751111778,0.9934224640888224
233000,1.0027037143999997,0.004728024034553146,1.0074317384345528,0.9979756903654465
233500,1.0102095126,0.008782761037559997,1.0189922736375598,1.00142675156244
234000,1.0066981313999999,0.004123315386520222,1.0108214467865202,1.0025748160134795
234500,1.0025381328,0.005475640720735282,1.0080137735207353,0.9970624920792648
235000,1.0006012081999998,0.011648337853075027,1.0122495460530747,0.9889528703469247
235500,1.0068760873999998,0.007595711153546697,1.0144717985535465,0.999280376246453
236000,1.0039227008,0.008934325557478168,1.012857026357478,0.9949883752425218
236500,1.0018007878,0.009085021131761545,1.0108858089317614,0.9927157666682384
237000,1.0035997866000002,0.010211951163972865,1.013811737763973,0.9933878354360273
237500,0.9966451288,0.005999266559283525,1.0026443953592836,0.9906458622407165
238000,0.9979009031999999,0.00813781026675802,1.0060387134667579,0.9897630929332419
238500,1.0041032909999998,0.005599904920463837,1.0097031959204636,0.998503386079536
239000,0.9962826608,0.004961829956067399,1.0012444907560674,0.9913208308439326
239500,0.9997751952,0.007268989068691099,1.007044184268691,0.9925062061313089
240500,1.0024703862000002,0.004632619220537067,1.0071030054205372,0.9978377669794631
241000,0.9992885948,0.004847058636635288,1.0041356534366352,0.9944415361633647
241500,0.9983617422,0.005249668807466793,1.0036114110074668,0.9931120733925332
242000,1.0011020421999999,0.0030187975787796077,1.0041208397787795,0.9980832446212202
242500,0.9963683606,0.010678776117702904,1.007047136717703,0.985689584482297
243000,0.9986910462,0.007386159440454386,1.0060772056404543,0.9913048867595456
243500,1.0024804354,0.007012138980300968,1.0094925743803012,0.9954682964196991
244000,1.0008538484,0.007831479140130923,1.0086853275401308,0.9930223692598691
244500,1.0094296932,0.012505355190273744,1.0219350483902738,0.9969243380097262
245000,1.0033378601999998,0.005779040772639205,1.009116900972639,0.9975588194273606
245500,1.004106176,0.0068579288410253415,1.0109641048410254,0.9972482471589748
246000,1.003452754,0.007533660353094153,1.0109864143530942,0.9959190936469059
246500,0.9917845251999999,0.002745269228312093,0.994529794428312,0.9890392559716878
247000,0.9971219893999999,0.005241047669663929,1.0023630370696637,0.9918809417303359
247500,0.999388671,0.007635459134428049,1.007024130134428,0.9917532118655719
248000,0.9943746804,0.007545821887019346,1.0019205022870192,0.9868288585129806
248500,0.998765862,0.005210696925380715,1.0039765589253806,0.9935551650746193
249000,0.9995346546,0.005122157065635637,1.0046568116656356,0.9944124975343643
249500,1.0027523993999998,0.00258340807629866,1.0053358074762986,1.000168991323701
250000,1.0078208089999998,0.011805589522255387,1.0196263985222551,0.9960152194777444
250500,0.9973677636,0.008242783546545552,1.0056105471465455,0.9891249800534545
251000,0.9989253046,0.006501345990481548,1.0054266505904814,0.9924239586095184
251500,1.0056074976000002,0.012756635480058693,1.018364133080059,0.9928508621199416
252000,1.0000548482,0.008491443931822919,1.008546292131823,0.9915634042681771
252500,1.0019090294,0.007609653485726928,1.0095186828857268,0.994299375914273
253000,0.9994765162,0.004672763396607781,1.0041492795966078,0.9948037528033922
253500,1.0006693364,0.005809216117721507,1.0064785525177216,0.9948601202822785
254000,1.0056406856,0.00778526282457804,1.013425948424578,0.9978554227754219
254500,1.0004669784,0.006537088848357738,1.0070040672483578,0.9939298895516423
255000,0.9999087096,0.006428611158350735,1.0063373207583508,0.9934800984416493
255500,0.9983771564000001,0.007904354702206726,1.0062815111022068,0.9904728016977934
256000,1.0012371062,0.009560084132136869,1.0107971903321369,0.9916770220678632
256500,1.0025323152,0.012409521794675386,1.0149418369946754,0.9901227934053247
257000,1.0090785144,0.014412727739148784,1.0234912421391489,0.9946657866608513
257500,1.0011226298,0.010035646303298087,1.011158276103298,0.9910869834967019
258000,1.0001410125999999,0.010524171489596515,1.0106651840895964,0.9896168411104034
258500,1.0009805444,0.005951151579371533,1.0069316959793715,0.9950293928206284
259000,1.0044830202,0.009274951158661018,1.0137579713586609,0.9952080690413388
259500,1.0117014882,0.008580714971215113,1.020282203171215,1.0031207732287848
260000,0.994675672,0.004974067379181347,0.9996497393791813,0.9897016046208186
260500,0.9990999221999999,0.007058386412386149,1.006158308612386,0.9920415357876138
261000,1.0015756606000001,0.006853468898256343,1.0084291294982566,0.9947221917017438
261500,0.9967128754000001,0.004540210303422219,1.0012530857034223,0.9921726650965779
262000,1.0032201768,0.005374239641795645,1.0085944164417957,0.9978459371582044
262500,1.0009037494,0.010121665885687007,1.011025415285687,0.990782083514313
263000,0.9972278356000001,0.006209965987853522,1.0034378015878536,0.9910178696121466
263500,1.0016565918000002,0.006326820240672817,1.007983412040673,0.9953297715593274
264500,1.0004630566,0.005656265516001235,1.0061193221160012,0.9948067910839986
265000,1.003038323,0.012015545502197227,1.0150538685021973,0.9910227774978028
265500,0.9973537326,0.005188818917890699,1.0025425515178907,0.9921649136821094
266000,1.001657641,0.013663865996256038,1.015321506996256,0.987993775003744
266500,1.0046817658,0.011699580529995188,1.016381346329995,0.9929821852700048
267000,0.9980694172,0.008003400867354089,1.0060728180673542,0.9900660163326459
267500,0.9928880333999999,0.008769842531079397,1.0016578759310792,0.9841181908689205
268000,0.9983679056000001,0.005361748817866266,1.0037296544178664,0.9930061567821339
268500,0.9893783451999999,0.00862514858812082,0.9980034937881207,0.9807531966118791
269000,0.9986465332,0.003782998636172144,1.002429531836172,0.9948635345638278
269500,1.0004866004,0.009836424924812369,1.0103230253248123,0.9906501754751875
270000,0.99330523,0.008517878777449268,1.0018231087774494,0.9847873512225508
270500,0.9959965587999999,0.0061989372770194055,1.0021954960770194,0.9897976215229806
271000,1.0010283229999999,0.003803288761691154,1.0048316117616911,0.9972250342383088
271500,0.997970116,0.011406207135976119,1.009376323135976,0.9865639088640239
272000,1.0060472012000001,0.012368978902658844,1.018416180102659,0.9936782222973413
272500,1.0001065256000001,0.005624434189832676,1.0057309597898327,0.9944820914101674
273000,0.999694562,0.007356166305118433,1.0070507283051184,0.9923383956948815
273500,0.9946161029999999,0.00267048407958868,0.9972865870795886,0.9919456189204112
274000,1.0031150221999998,0.008996133059366487,1.0121111552593662,0.9941188891406333
274500,0.9977683305999999,0.011517067423254302,1.0092853980232541,0.9862512631767456
275000,0.9958124638000001,0.0055768622608083785,1.0013893260608084,0.9902356015391918
275500,0.9994684458,0.009147404885222393,1.0086158506852225,0.9903210409147777
276000,1.0004775524,0.007363283788746473,1.0078408361887465,0.9931142686112535
276500,0.9940912246,0.006510835508400539,1.0006020601084005,0.9875803890915994
277000,1.0001500012000002,0.007471997597598067,1.0076219987975983,0.9926780036024021
277500,0.9962993382,0.004363999156493126,1.0006633373564933,0.991935339043507
278000,0.9913121104,0.003296877667787571,0.9946089880677875,0.9880152327322125
278500,1.002414417,0.005570922062698623,1.0079853390626987,0.9968434949373014
279000,0.9959649801999999,0.0076997785894957526,1.0036647587894956,0.9882652016105041
279500,0.9993287562,0.0055809538532520415,1.004909710053252,0.9937478023467479
280000,1.0009789230000001,0.006981735367217621,1.0079606583672178,0.9939971876327826
280500,0.9955083132,0.006116952651463325,1.0016252658514633,0.9893913605485367
281000,0.9991029739999998,0.005648285566480931,1.0047512595664807,0.9934546884335189
281500,0.9983793259999999,0.008453325302533002,1.006832651302533,0.989926000697467
282000,0.9984240889999999,0.004645618379833339,1.0030697073798331,0.9937784706201666
282500,1.0010302068,0.004344417839473341,1.0053746246394735,0.9966857889605267
283000,0.9998081684000001,0.006679085094524137,1.0064872534945242,0.993129083305476
283500,1.0041534662,0.004434920942430064,1.0085883871424302,0.99971854525757
284000,0.9978634118,0.007179965059234557,1.0050433768592346,0.9906834467407655
284500,1.0003114104,0.01023508846879687,1.0105464988687969,0.9900763219312031
285000,0.9976712226,0.00932915631912149,1.0070003789191215,0.9883420662808785
285500,0.9999228358,0.009213523949523418,1.0091363597495233,0.9907093118504765
286000,0.9985202550000001,0.0064525283289724395,1.0049727833289726,0.9920677266710276
286500,0.9948180914,0.007469125798342666,1.0022872171983426,0.9873489656016573
287000,0.9986547231999999,0.007389494471082393,1.0060442176710824,0.9912652287289175
287500,0.9989827273999999,0.00926869210320754,1.0082514195032075,0.9897140352967924
288500,1.0060255528000002,0.005064583670659389,1.0110901364706595,1.0009609691293408
289000,0.9944100022000001,0.007895085788237914,1.002305087988238,0.9865149164117621
289500,0.9939366462000001,0.006656401338747328,1.0005930475387474,0.9872802448612528
290000,1.006889224,0.008485358474342284,1.0153745824743423,0.9984038655256577
290500,1.0023450614,0.007188579154744735,1.0095336405547448,0.9951564822452553
291000,0.9949037672,0.004122246535348853,0.9990260137353488,0.9907815206646511
291500,1.0006055476,0.014474384771974883,1.0150799323719748,0.986131162828025
292000,0.9961945412000001,0.006323775352997288,1.0025183165529974,0.9898707658470027
292500,0.9954014897999999,0.012002014439064672,1.0074035042390646,0.9833994753609352
293000,0.9889460446000001,0.008334860143860577,0.9972809047438607,0.9806111844561396
293500,0.9920155288,0.007393771123861158,0.9994092999238612,0.9846217576761388
294000,1.0006239296000001,0.01086332536516229,1.0114872549651623,0.9897606042348378
294500,0.9995114085999999,0.006162967034071375,1.0056743756340711,0.9933484415659285
295000,0.9982892273999999,0.004276517282044776,1.0025657446820446,0.9940127101179551
295500,0.9966293814,0.005703991086164196,1.0023333724861643,0.9909253903138359
296000,0.9961242794,0.006264425810839736,1.0023887052108398,0.9898598535891603
296500,0.9952510714,0.006834845346973357,1.0020859167469733,0.9884162260530267
297000,0.9966543676,0.008804291892332299,1.0054586594923323,0.9878500757076677
297500,1.0006563068,0.008034463925291854,1.008690770725292,0.9926218428747082
298000,1.0005718706,0.008184132658577635,1.0087560032585776,0.9923877379414223
298500,1.0027544022000001,0.011305111255207145,1.0140595134552073,0.991449290944793
299000,1.0021314262,0.007301603580552435,1.0094330297805525,0.9948298226194476
299500,1.0009549978,0.009572368357025964,1.010527366157026,0.9913826294429741
300000,0.9968517303999999,0.002845487844136463,0.9996972182441364,0.9940062425558633
300500,1.001393151,0.004213658513147463,1.0056068095131474,0.9971794924868526
301000,0.9976172207999999,0.007597743696774237,1.005214964496774,0.9900194771032257
301500,0.9936059117999999,0.003170534413862036,0.996776446213862,0.9904353773861378
302000,0.9942588806,0.006556208309705404,1.0008150889097054,0.9877026722902946
302500,0.9990715621999999,0.006830672649948703,1.0059022348499487,0.9922408895500512
303000,1.0020809888,0.00726491689532597,1.009345905695326,0.994816071904674
303500,0.9941266418,0.005610219240340278,0.9997368610403403,0.9885164225596597
304000,0.995808828,0.0058239139696709945,1.0016327419696711,0.9899849140303291
304500,0.9954844238,0.00485225911714314,1.0003366829171432,0.9906321646828569
305000,0.9925373075999999,0.008041255182744846,1.0005785627827448,0.984496052417255
305500,1.0013773442,0.010238300448243661,1.0116156446482436,0.9911390437517563
306000,1.0013163567999999,0.010594805959061112,1.011911162759061,0.9907215508409387
306500,0.9979870914,0.004478160675410237,1.0024652520754103,0.9935089307245897
307000,0.9949150681999999,0.009910494770073679,1.0048255629700735,0.9850045734299262
307500,0.9976063134,0.0049243728696377696,1.002530686269638,0.9926819405303623
308000,0.9960628507999999,0.008757469541451292,1.0048203203414512,0.9873053812585486
308500,0.9964504362,0.00637097592896544,1.0028214121289654,0.9900794602710346
309000,1.0015021681999998,0.0032948160799764117,1.0047969842799762,0.9982073521200234
309500,0.9993925453999999,0.010049858428194638,1.0094424038281946,0.9893426869718053
310000,1.00203892,0.006009230504660253,1.0080481505046601,0.9960296894953397
310500,0.9988598822,0.004720683349121727,1.0035805655491217,0.9941391988508783
311000,0.9978735686,0.0065182636863823145,1.0043918322863823,0.9913553049136177
311500,0.9958278895999999,0.0035479740962353957,0.9993758636962353,0.9922799155037645
312500,0.9973254920000001,0.00376119747324869,1.0010866894732489,0.9935642945267514
313000,0.9959676145999999,0.007021919676820483,1.0029895342768205,0.9889456949231794
313500,0.9964684486000002,0.005755981715626414,1.0022244303156267,0.9907124668843738
314000,0.9922317984000001,0.007252614013206321,0.9994844124132064,0.9849791843867938
314500,0.9942781688,0.007888583205248123,1.0021667520052482,0.9863895855947519
315000,0.9967568994,0.008166778028833697,1.0049236774288337,0.9885901213711663
315500,0.9999523400000001,0.01063569642610695,1.010588036426107,0.9893166435738932
316000,0.9964341164,0.006140958493819854,1.0025750748938198,0.9902931579061801
316500,0.9969762804,0.010565483248072022,1.007541763648072,0.9864107971519279
317000,1.0013897776,0.009207800792514969,1.010597578392515,0.9921819768074851
317500,0.9925247786,0.005199341408496886,0.9977241200084969,0.9873254371915031
318000,0.9972941638,0.004816976137400684,1.0021111399374008,0.9924771876625993
318500,1.0009622214,0.008672599100799788,1.0096348205008,0.9922896222992003
319000,0.9982168553999999,0.013285704798078925,1.011502560198079,0.984931150601921
319500,0.9960366606000001,0.006076779966870216,1.0021134405668704,0.9899598806331299
320000,0.9933922648,0.006518041306142406,0.9999103061061424,0.9868742234938576
320500,0.9957817792,0.0039600300909416975,0.9997418092909417,0.9918217491090583
321000,0.9959770204,0.006717704194062937,1.002694724594063,0.9892593162059371
321500,0.994649613,0.00538834649887213,1.0000379594988722,0.9892612665011279
322000,0.9968293308,0.009085229466823235,1.0059145602668234,0.9877441013331768
322500,0.9942595718,0.008637637931083707,1.0028972097310838,0.9856219338689163
323000,0.9955523015999999,0.008486529043267042,1.0040388306432668,0.9870657725567328
323500,1.0002053856,0.009746836371158422,1.0099522219711583,0.9904585492288415
324000,1.0021343588,0.010586371915263014,1.012720730715263,0.991547986884737
324500,0.9957678079999999,0.010798157348840251,1.0065659653488401,0.9849696506511596
325000,1.0011133311999998,0.010023991869846323,1.0111373230698462,0.9910893393301534
325500,0.9978832128,0.008248062222411742,1.0061312750224118,0.9896351505775883
326000,0.9902747394,0.0034048001009773536,0.9936795395009773,0.9868699392990227
326500,0.9870793344000001,0.007071418839531959,0.9941507532395321,0.9800079155604681
327000,0.9952826858,0.007124989052612822,1.0024076748526127,0.9881576967473872
327500,0.9965259312000001,0.005251965179051751,1.0017778963790518,0.9912739660209483
328000,0.9938169957999999,0.0017543142989496524,0.9955713100989496,0.9920626815010503
328500,0.9953133344000001,0.00927776754353314,1.0045911019435332,0.986035566856467
329000,0.9975585222,0.006014935485136476,1.0035734576851365,0.9915435867148635
329500,0.9972652672000001,0.006298707941049759,1.00356397514105,0.9909665592589503
330000,0.9924162865999999,0.008888748185066811,1.0013050347850667,0.9835275384149331
330500,0.9980221749999998,0.0065621493515813775,1.004584324351581,0.9914600256484184
331000,0.9914824246,0.004909135566491852,0.9963915601664919,0.9865732890335082
331500,0.9936161756,0.0031983445099837537,0.9968145201099838,0.9904178310900162
332000,0.9953113914000001,0.0048637373517416965,1.0001751287517417,0.9904476540482584
332500,0.9931829688,0.007287620177541881,1.0004705889775418,0.9858953486224581
333000,0.9953612926,0.0017249251241008322,0.9970862177241008,0.9936363674758991
333500,0.9998437882,0.010414063013694602,1.0102578512136946,0.9894297251863053
334000,0.9993504404,0.005147160106168446,1.0044976005061683,0.9942032802938315
334500,0.9968877076,0.005824197830637392,1.0027119054306375,0.9910635097693626
335000,0.9945779802000001,0.0028926952465126894,0.9974706754465128,0.9916852849534874
335500,0.9964929579999999,0.008573805847374754,1.0050667638473747,0.9879191521526252
336500,0.9896360994,0.007676042285280222,0.9973121416852802,0.9819600571147198
337000,0.9978345392,0.00584393468503504,1.003678473885035,0.9919906045149649
337500,0.9974824428,0.0046539084064269685,1.002136351206427,0.992828534393573
338000,0.9954745532,0.006590602352715616,1.0020651555527156,0.9888839508472844
338500,0.9960685132,0.00627386997688417,1.002342383176884,0.9897946432231158
339000,1.0032313583999999,0.012724960989411062,1.015956319389411,0.9905063974105888
339500,0.9975307942,0.009916755544815192,1.0074475497448152,0.9876140386551848
340000,0.992123866,0.004719578631628293,0.9968434446316283,0.9874042873683717
340500,0.9953054308,0.009238256259217037,1.004543687059217,0.986067174540783
341000,0.9950209259999999,0.008335017802988424,1.0033559438029884,0.9866859081970115
341500,1.0031048178000002,0.017172297787003982,1.020277115587004,0.9859325200129961
342000,1.0009794712,0.00796971610428204,1.008949187304282,0.993009755095718
342500,0.9946363688,0.006456458412439539,1.0010928272124395,0.9881799103875604
343000,0.9929321764000001,0.002943981346906584,0.9958761577469066,0.9899881950530935
343500,1.0008368967999999,0.00809308205285288,1.0089299788528527,0.992743814747147
344000,0.9930534125999999,0.002836696363730072,0.99589010896373,0.9902167162362698
344500,0.9899951338000001,0.0020648169011068924,0.9920599507011071,0.9879303168988932
345000,0.9912508965999999,0.0049220893923881785,0.996172985992388,0.9863288072076117
345500,0.9870174763999999,0.0006623571432224655,0.9876798335432224,0.9863551192567774
346000,0.9987273095999999,0.008660540133328282,1.0073878497333282,0.9900667694666716
346500,0.9938432812,0.010670353252737522,1.0045136344527374,0.9831729279472624
347000,0.9938592911999999,0.0023793545984713603,0.9962386457984713,0.9914799366015286
347500,0.9979122757999999,0.007502168143551489,1.0054144439435513,0.9904101076564483
348000,0.9950484631999998,0.017263207820367645,1.0123116710203675,0.9777852553796322
348500,0.9995055793999998,0.008401774968329785,1.0079073543683297,0.99110380443167
349000,0.9924402952,0.00786829865074588,1.0003085938507459,0.9845719965492541
349500,0.997381556,0.005186934343586137,1.002568490343586,0.9921946216564138
350000,0.9940348864,0.00669704852020389,1.000731934920204,0.9873378378797961
350500,0.9941783428000001,0.0071254967970852895,1.0013038395970852,0.9870528460029148
351000,0.9931284666,0.010741513442420842,1.003869980042421,0.9823869531575792
351500,0.9980965376000001,0.007432513742086904,1.005529051342087,0.9906640238579132
352000,0.994939518,0.013847488139643266,1.0087870061396433,0.9810920298603567
352500,0.9914895176,0.004517470665757645,0.9960069882657577,0.9869720469342423
353000,0.9940907238,0.005016364523579874,0.9991070883235799,0.9890743592764201
353500,0.9964511276,0.002394312228618342,0.9988454398286183,0.9940568153713817
354000,0.9934697269999999,0.00865125931088961,1.0021209863108895,0.9848184676891103
354500,0.9998450516000001,0.009784354708512572,1.0096294063085127,0.9900606968914876
355000,1.0005102278,0.006874404425175081,1.0073846322251752,0.9936358233748249
355500,0.9908676984,0.005128564105649971,0.99599626250565,0.98573913429435
356000,0.9955137373999999,0.0078905712866307,1.0034043086866307,0.9876231661133692
356500,0.9954696416,0.005757246446364801,1.0012268880463648,0.9897123951536352
357000,0.9927827240000001,0.009014178489434917,1.001796902489435,0.9837685455105653
357500,0.9934107898000001,0.007367149797515778,1.0007779395975158,0.9860436400024843
358000,0.9955737591999998,0.006241425482769238,1.001815184682769,0.9893323337172305
358500,0.9930718900000001,0.008761441693635396,1.0018333316936354,0.9843104483063647
359000,0.9929110648,0.008830469816740235,1.0017415346167402,0.9840805949832598
359500,0.998759508,0.00688670055537258,1.0056462085553726,0.9918728074446275
360500,0.9881507278000001,0.00591787017737337,0.9940685979773735,0.9822328576226268
361000,0.9907117008,0.00439363340151372,0.9951053342015138,0.9863180673984863
361500,0.9909042356000001,0.005596750308034948,0.996500985908035,0.9853074852919651
362000,0.9919305918000001,0.0015836147669767485,0.9935142065669769,0.9903469770330233
362500,0.9932121991999999,0.006743693891831412,0.9999558930918313,0.9864685053081685
363000,0.9998222708,0.006320464460030311,1.0061427352600303,0.9935018063399697
363500,0.9951994896,0.007533956603364932,1.002733446203365,0.9876655329966351
364000,1.0007083772,0.01323570503410649,1.0139440822341066,0.9874726721658935
364500,0.9924211383999999,0.0028956118295225116,0.9953167502295224,0.9895255265704774
365000,0.997099626,0.00847041707756525,1.0055700430775654,0.9886292089224348
365500,0.995932436,0.010385544885798554,1.0063179808857985,0.9855468911142015
366000,0.9916457056000001,0.005882500675406383,0.9975282062754065,0.9857632049245937
366500,0.9949985026,0.006051087327743617,1.0010495899277436,0.9889474152722564
367000,0.9903763056000001,0.007199776803295678,0.9975760824032958,0.9831765287967045
367500,0.9953557611999999,0.007433774264947925,1.0027895354649479,0.987921986935052
368000,0.9885248899999999,0.007328982804071084,0.995853872804071,0.9811959071959288
368500,0.9896567584,0.006482644950412235,0.9961394033504123,0.9831741134495877
369000,0.9981648922000002,0.006375207771549566,1.0045400999715497,0.9917896844284506
369500,0.9933161736,0.011037522130503031,1.004353695730503,0.982278651469497
370000,0.9972797038,0.008985867639085734,1.0062655714390858,0.9882938361609143
370500,0.9922001361999999,0.005989871509100813,0.9981900077091007,0.9862102646908991
371000,0.9934819341999999,0.006794792364964678,1.0002767265649646,0.9866871418350351
371500,0.9940116405999999,0.007067359937509697,1.0010790005375096,0.9869442806624902
372000,0.9936354042,0.008487655752615182,1.0021230599526152,0.9851477484473847
372500,0.9901782156,0.0029035633647072822,0.9930817789647073,0.9872746522352926
373000,0.9894380448,0.008750582984561984,0.998188627784562,0.980687461815438
373500,0.9933130381999999,0.006364829139684319,0.9996778673396842,0.9869482090603157
374000,0.9967453239999999,0.0067543122286450675,1.003499636228645,0.9899910117713548
374500,0.9925938249999999,0.0032764992117596437,0.9958703242117596,0.9893173257882403
375000,0.9931781648000001,0.008739324510395394,1.0019174893103955,0.9844388402896047
375500,0.9960935712000001,0.007472915572838323,1.0035664867728384,0.9886206556271617
376000,0.9977721691999999,0.005885331558359276,1.0036575007583592,0.9918868376416407
376500,0.995462835,0.007554825206119332,1.0030176602061194,0.9879080097938806
377000,0.9898002503999999,0.008090983642539986,0.9978912340425399,0.9817092667574598
377500,0.9949181320000001,0.011049204586401646,1.0059673365864017,0.9838689274135984
378000,0.9960808396,0.007777662032685477,1.0038585016326855,0.9883031775673146
378500,0.99442544,0.01144706341647556,1.0058725034164755,0.9829783765835244
379000,0.9999773742,0.00764922738366107,1.007626601583661,0.992328146816339
379500,0.9946045278,0.0052903267966286594,0.9998948545966286,0.9893142010033713
380000,1.0022187707999999,0.0036205458918861406,1.005839316691886,0.9985982249081138
380500,0.9826383232000001,0.004838826467824841,0.987477149667825,0.9777994967321753
381000,0.9982151272000002,0.005094898423328469,1.0033100256233287,0.9931202287766717
381500,0.9932386992,0.0038407265867363783,0.9970794257867364,0.9893979726132636
382000,0.989668393,0.009906634762126765,0.9995750277621267,0.9797617582378733
382500,0.9944038156000001,0.0050280303589684446,0.9994318459589686,0.9893757852410316
383000,0.9948298573999999,0.004344050171890481,0.9991739075718903,0.9904858072281094
383500,0.990879631,0.010894417082916065,1.001774048082916,0.9799852139170839
384500,0.9929460528,0.009125944068250081,1.00207199686825,0.98382010873175
385000,0.9862303376,0.008701907926300571,0.9949322455263006,0.9775284296736995
385500,0.9932150844000001,0.009116665810219202,1.0023317502102194,0.9840984185897809
386000,0.9917830110000001,0.0038660107094634967,0.9956490217094636,0.9879170002905366
386500,0.9921918154,0.008703009237343101,1.000894824637343,0.9834888061626569
387000,0.993792522,0.00400527918780781,0.9977978011878078,0.9897872428121922
387500,0.998464918,0.0035709706768645272,1.0020358886768646,0.9948939473231355
388000,0.9989004490000001,0.012274895426837445,1.0111753444268374,0.9866255535731626
388500,0.9944326042,0.005892542197980433,1.0003251463979805,0.9885400620020196
389000,0.9949622988,0.009468087479975244,1.0044303862799753,0.9854942113200247
389500,0.9926693676000001,0.0071582593061237975,0.9998276269061239,0.9855111082938763
390000,0.9979977608,0.008211494665498469,1.0062092554654984,0.9897862661345016
390500,0.9959021092,0.006699596614216993,1.002601705814217,0.989202512585783
391000,0.9907301426,0.007064172499662106,0.9977943150996621,0.983665970100338
391500,0.9962218882,0.008769744788251316,1.0049916329882513,0.9874521434117487
392000,0.9873709202000001,0.0030369192259271207,0.9904078394259271,0.984334000974073
392500,0.9960405468,0.0077954812531114345,1.0038360280531113,0.9882450655468885
393000,0.9949339034,0.007734901373645297,1.0026688047736452,0.9871990020263547
393500,0.9953113197999999,0.005874268745432728,1.0011855885454326,0.9894370510545671
394000,0.9983926536000001,0.0065052558550555304,1.0048979094550556,0.9918873977449445
394500,0.9903690099999999,0.006489876269615003,0.9968588862696149,0.9838791337303848
395000,0.9951160788,0.007476660242565803,1.0025927390425657,0.9876394185574342
395500,0.9871625066,0.005633739916457205,0.9927962465164573,0.9815287666835428
396000,0.9907639859999999,0.003133845253948169,0.9938978312539481,0.9876301407460517
396500,1.0000347376,0.007618268231422002,1.0076530058314221,0.9924164693685781
397000,0.9921010612,0.009577764642783993,1.001678825842784,0.9825232965572159
397500,0.989118421,0.005080560463141689,0.9941989814631417,0.9840378605368584
398000,0.9894135596,0.004815878742503977,0.994229438342504,0.984597680857496
398500,0.9947728874000001,0.005827430039989022,1.0006003174399891,0.9889454573600112
399000,0.9947143196000001,0.003595149686975809,0.998309469286976,0.9911191699130243
399500,0.9875063896,0.007616935712376053,0.9951233253123761,0.9798894538876239
400000,0.9942503095999999,0.007510337591022433,1.0017606471910223,0.9867399720089775
400500,0.9932319163999999,0.007392398618827492,1.0006243150188274,0.9858395177811724
401000,0.9933634756,0.008851623631140393,1.0022150992311405,0.9845118519688596
401500,0.9956512331999999,0.0043389662619231694,0.9999901994619231,0.9913122669380767
402000,0.9905675648000001,0.00422301706135917,0.9947905818613593,0.9863445477386409
402500,0.992697978,0.009230700753508425,1.0019286787535084,0.9834672772464916
403000,0.9974128126,0.0031968304146112055,1.0006096430146112,0.9942159821853889
403500,0.9889355421999999,0.012074806701133567,1.0010103489011335,0.9768607354988663
404000,0.9952576042000001,0.006880261731045534,1.0021378659310456,0.9883773424689546
404500,0.9949341534,0.008887880941008855,1.003822034341009,0.9860462724589911
405000,0.993868649,0.003725532035128657,0.9975941810351288,0.9901431169648713
405500,0.9904619572,0.014306656294426448,1.0047686134944265,0.9761553009055736
406000,0.9928006052,0.007476686119139276,1.0002772913191393,0.9853239190808607
406500,0.9946644306,0.012307518607820919,1.0069719492078208,0.9823569119921791
407000,0.9913586257999999,0.005040396918212995,0.9963990227182129,0.9863182288817869
407500,0.9944885494000001,0.0106644995387599,1.00515304893876,0.9838240498612402
408500,0.9927770731999999,0.006414993872715784,0.9991920670727157,0.986362079327284
409000,0.9964846490000001,0.012529537209160354,1.0090141862091604,0.9839551117908397
409500,0.9951889276000001,0.005931288091165698,1.0011202156911658,0.9892576395088344
410000,0.9938947676,0.006767864998764714,1.0006626325987646,0.9871269026012353
410500,0.9911711338,0.008592655403882836,0.9997637892038829,0.9825784783961171
411000,0.9959773302,0.016294764978315363,1.0122720951783153,0.9796825652216846
411500,0.9905561684,0.007157823623645129,0.9977139920236452,0.9833983447763549
412000,0.9868130444000001,0.0024088373621789262,0.989221881762179,0.9844042070378212
412500,0.9910349606000001,0.005972734687613961,0.997007695287614,0.9850622259123861
413000,0.9932816982,0.004122594655878224,0.9974042928558783,0.9891591035441217
413500,0.9882196904,0.00395197334122557,0.9921716637412256,0.9842677170587745
414000,0.9925899508,0.00807573174801907,1.0006656825480191,0.9845142190519809
414500,0.9940664174,0.006034813956030536,1.0001012313560305,0.9880316034439695
415000,0.9956589342,0.005085958085151901,1.0007448922851518,0.9905729761148481
415500,0.9876132248000001,0.010317420537328398,0.9979306453373286,0.9772958042626717
416000,0.9935604096,0.0045493386375163964,0.9981097482375164,0.9890110709624836
416500,0.9901692748,0.005715242654218448,0.9958845174542185,0.9844540321457816
417000,0.995355165,0.005944704984688818,1.001299869984689,0.9894104600153112
417500,0.9907336594,0.006744373347253885,0.9974780327472539,0.9839892860527462
418000,0.9948402882,0.008936295911534477,1.0037765841115345,0.9859039922884656
418500,0.990673101,0.006527273428852519,0.9972003744288525,0.9841458275711474
419000,0.9931198713999999,0.012814457271738402,1.0059343286717384,0.9803054141282616
419500,0.9944421529999999,0.011502273464839322,1.0059444264648392,0.9829398795351606
420000,0.9921603202,0.006569541324171785,0.9987298615241718,0.9855907788758282
420500,0.9960896256,0.00943363036923424,1.0055232559692342,0.9866559952307657
421000,0.9887224316000001,0.007736657900424266,0.9964590895004243,0.9809857736995758
421500,0.9953989266000001,0.005131173343551891,1.000530099943552,0.9902677532564482
422000,0.9916134238,0.00843283464703591,1.0000462584470358,0.983180589152964
422500,0.9965032935999998,0.010010348439056115,1.006513642039056,0.9864929451609437
423000,0.9914678454000001,0.00848745379325807,0.9999552991932582,0.982980391606742
423500,0.9895612956000001,0.0054462697891345824,0.9950075653891346,0.9841150258108655
424000,0.9901667714,0.005378151779505717,0.9955449231795057,0.9847886196204942
424500,0.998417878,0.007073187181110238,1.0054910651811102,0.9913446908188898
425000,0.9907690644,0.007338508325684709,0.9981075727256847,0.9834305560743153
425500,0.9917884707999999,0.007283467563893661,0.9990719383638935,0.9845050032361062
426000,0.994277537,0.005192246034857078,0.9994697830348571,0.9890852909651429
426500,0.994641125,0.014320234356614272,1.0089613593566142,0.9803208906433858
427000,0.9883136394,0.009615402734351372,0.9979290421343514,0.9786982366656487
427500,0.9883030295999999,0.003229919050669267,0.9915329486506692,0.9850731105493307
428000,0.9953963636,0.01285466634850927,1.0082510299485092,0.9825416972514907
428500,0.9897931218,0.006740137160774985,0.996533258960775,0.983052984639225
429000,0.9963186621999999,0.008844815906400868,1.0051634781064007,0.987473846293599
429500,0.9958951234000001,0.007946382208726444,1.0038415056087264,0.9879487411912736
430000,0.9979830264,0.0032409108136450793,1.001223937213645,0.994742115586355
430500,0.9984146238000001,0.00924662358852839,1.0076612473885285,0.9891680002114718
431000,0.9886552573999999,0.00193753328133799,0.9905927906813379,0.986717724118662
431500,0.9910741804000001,0.004282931834444561,0.9953571122344447,0.9867912485655554
432500,0.9877145648000001,0.004250546950990648,0.9919651117509908,0.9834640178490094
433000,0.9917295100000001,0.008172630068121396,0.9999021400681215,0.9835568799318787
433500,0.9988336562000001,0.001995735343912041,1.0008293915439122,0.996837920856088
434000,0.9901689412,0.015222103711354889,1.0053910449113548,0.9749468374886451
434500,0.9940703274,0.007417061882175862,1.0014873892821758,0.9866532655178242
435000,0.9906176924000001,0.007531314725618701,0.9981490071256188,0.9830863776743813
435500,0.9834740042,0.004831985660378563,0.9883059898603785,0.9786420185396214
436000,0.9900043846000001,0.003186297250354217,0.9931906818503543,0.9868180873496458
436500,0.986712897,0.007423829737109786,0.9941367267371097,0.9792890672628902
437000,0.9900490284,0.007021885593278349,0.9970709139932783,0.9830271428067217
437500,0.9909146308000001,0.010101318734087405,1.0010159495340876,0.9808133120659127
438000,0.9989295722,0.007600522763529218,1.0065300949635292,0.9913290494364708
438500,0.9920455814,0.0064235876387960964,0.9984691690387961,0.9856219937612039
439000,0.9961558460000001,0.01091432085988799,1.007070166859888,0.9852415251401121
439500,0.9929558874,0.00359566036302181,0.9965515477630218,0.9893602270369781
440000,0.9912456392,0.006696934777316346,0.9979425739773163,0.9845487044226836
440500,0.9924634098,0.004666858776345095,0.9971302685763451,0.9877965510236549
441000,0.99077785,0.010120550452795427,1.0008984004527954,0.9806572995472045
441500,0.9957609535999999,0.006389283209537896,1.0021502368095379,0.989371670390462
442000,0.9925813079999999,0.0040895341954812515,0.9966708421954812,0.9884917738045186
442500,0.9944754361999999,0.005708159301459837,1.0001835955014597,0.98876727689854
443000,0.9947116374,0.008112612951536879,1.002824250351537,0.9865990244484631
443500,0.988015401,0.00348651921087248,0.9915019202108725,0.9845288817891275
444000,0.995574379,0.007893366242323908,1.003467745242324,0.9876810127576761
444500,0.9969494103999998,0.005026171741338047,1.0019755821413379,0.9919232386586618
445000,0.9929185866000001,0.007404215348607462,1.0003228019486075,0.9855143712513926
445500,1.0011265038,0.0060740431109618164,1.0072005469109617,0.9950524606890381
446000,0.9908538461999999,0.00585197435765147,0.9967058205576514,0.9850018718423484
446500,0.9984653115999998,0.011514371057658436,1.0099796826576584,0.9869509405423414
447000,0.9937008500000001,0.0059334393124485215,0.9996342893124486,0.9877674106875516
447500,0.9916745902,0.005987177640360243,0.9976617678403603,0.9856874125596398
448000,0.9878169655999999,0.004104974118567696,0.9919219397185676,0.9837119914814322
448500,0.9985934734,0.004783486372101668,1.0033769597721016,0.9938099870278984
449000,0.9889596462,0.006034618745873312,0.9949942649458733,0.9829250274541267
449500,0.9906493423999999,0.004536475751596087,0.995185818151596,0.9861128666484038
450000,0.9928589584,0.00784388873590333,1.0007028471359034,0.9850150696640967
450500,0.9925587057999999,0.007144085414671405,0.9997027912146713,0.9854146203853286
451000,0.9923515202,0.007862406223006728,1.0002139264230068,0.9844891139769932
451500,0.9895736336000001,0.00420739094418322,0.9937810245441833,0.9853662426558168
452000,0.9924416184,0.005289439236240702,0.9977310576362407,0.9871521791637593
452500,0.9932519794000001,0.004669035218729269,0.9979210146187294,0.9885829441812708
453000,0.9933738708,0.011224016370143764,1.0045978871701438,0.9821498544298561
453500,0.9859980466,0.005893092376727785,0.9918911389767278,0.9801049542232723
454000,0.9945969464000001,0.008306425487879084,1.0029033718878793,0.986290520912121
454500,0.9880635740000001,0.005504965606492064,0.9935685396064922,0.9825586083935081
455000,0.9893834591999999,0.004720346556358823,0.9941038057563587,0.9846631126436411
455500,0.9940707444000001,0.003314207187418474,0.9973849515874186,0.9907565372125816
456500,0.9933874488000001,0.006888741118240943,1.000276189918241,0.9864987076817592
457000,0.9897857785999999,0.008613331628563621,0.9983991102285635,0.9811724469714364
457500,0.9945878386,0.00746220293016441,1.0020500415301643,0.9871256356698356
458000,0.9919068932,0.010908497540539958,1.00281539074054,0.9809983956594601
458500,0.9893221139999999,0.005117945752208388,0.9944400597522083,0.9842041682477916
459000,0.9892852544,0.008509980433525108,0.9977952348335252,0.9807752739664749
459500,0.9903890252,0.006622826524438435,0.9970118517244385,0.9837661986755616
460000,0.9943462612000001,0.006189445369299715,1.0005357065693,0.9881568158307005
460500,0.9909496425999998,0.005833716940414346,0.9967833595404142,0.9851159256595855
461000,0.9888313532000002,0.003951641123010227,0.9927829943230104,0.9848797120769899
461500,0.9901101950000001,0.0038404036453850232,0.9939505986453852,0.986269791354615
462000,0.9916774627999999,0.00609426501751864,0.9977717278175186,0.9855831977824813
462500,0.9940142872000001,0.014736696521112038,1.0087509837211122,0.979277590678888
463000,0.9898890376,0.006102518347281257,0.9959915559472813,0.9837865192527188
463500,0.9915632486,0.005318883648976855,0.9968821322489768,0.9862443649510232
464000,0.997044039,0.008150754672660254,1.0051947936726604,0.9888932843273398
464500,0.9886174798,0.007473702030186279,0.9960911818301863,0.9811437777698138
465000,0.9896602868000001,0.006256378228688457,0.9959166650286885,0.9834039085713117
465500,0.9887994171999999,0.008589180989108006,0.9973885981891079,0.9802102362108919
466000,0.9900204897999998,0.007324468401102011,0.9973449582011018,0.9826960213988978
466500,0.9966692926,0.0062720800647232955,1.0029413726647234,0.9903972125352767
467000,0.9920098782,0.006042065943789615,0.9980519441437896,0.9859678122562103
467500,0.9920439243999999,0.00790790768755172,0.9999518320875516,0.9841360167124482
468000,0.992845404,0.0056380660778260405,0.998483470077826,0.987207337922174
468500,0.9909390688,0.010948178271956637,1.0018872470719566,0.9799908905280434
469000,0.9894320012000002,0.010900790020800473,1.0003327912208007,0.9785312111791997
469500,0.9934919358000001,0.002388823204176221,0.9958807590041763,0.9911031125958238
470000,0.994599855,0.011385772104279377,1.0059856271042793,0.9832140828957207
470500,0.9930432202,0.008335298150736102,1.0013785183507362,0.9847079220492639
471000,0.9924077272,0.004336987776758493,0.9967447149767585,0.9880707394232415
471500,0.9924533841999998,0.005092857846330749,0.9975462420463306,0.9873605263536691
472000,0.9886112332,0.011370603264840382,0.9999818364648404,0.9772406299351596
472500,0.9965479373999999,0.009692300224989014,1.006240237624989,0.9868556371750109
473000,0.9932524324,0.0033384565814848404,0.9965908889814848,0.9899139758185153
473500,0.9911184552,0.015596385796702701,1.0067148409967026,0.9755220694032972
474000,0.9904621482,0.011288744863519464,1.0017508930635195,0.9791734033364805
474500,0.990366435,0.004763364156768387,0.9951297991567684,0.9856030708432316
475000,0.9878450036,0.009551758941499556,0.9973967625414996,0.9782932446585005
475500,0.9924654124,0.0058783694385884065,0.9983437818385884,0.9865870429614115
476000,0.9940637232,0.0060943054836613535,1.0001580286836613,0.9879694177163387
476500,0.99268111,0.009230450404615908,1.001911560404616,0.9834506595953841
477000,0.9938303232000001,0.008436769233629023,1.0022670924336292,0.9853935539663711
477500,0.9896416902,0.005623498427781736,0.9952651886277818,0.9840181917722183
478000,0.9996490238,0.005998018621674067,1.0056470424216741,0.9936510051783259
478500,0.9943870544,0.0055859378356698216,0.9999729922356698,0.9888011165643301
479000,0.9903321624,0.010360424299727214,1.0006925866997272,0.9799717381002728
479500,0.9873460888000001,0.00881658677687862,0.9961626755768787,0.9785295020231215

